Robust Optimization of a Permanent Magnet Synchronous Machine Considering Uncertain Driving Cycles

This work focuses on the robust optimization of a permanent magnet (PM) synchronous machine while considering a driving cycle. The robustification is obtained by considering uncertainties of different origins. Firstly, there are geometrical uncertainties caused by manufacturing inaccuracies. Secondly, there are uncertainties linked to different driving styles. The final set of uncertainties is linked to ambient parameters such as traffic and weather conditions. The optimization goal is to minimize the PM's volume while maintaining a desired machine performance measured by the energy efficiency over the driving cycle and the machine's maximal torque. The magnetic behavior of the machine is described by a partial differential equation (PDE) and is simulated by the finite-element method employing an affine decomposition to avoid reassembling of the system of equations due to the changing PM geometry. The Sequential Quadratic Programming algorithm is used for the optimization. Stochastic collocation is applied to compute moments of stochastic quantities. The robustness of the optimized configurations is validated by a Monte Carlo sampling. It is found that the uncertainties in driving style and road conditions have significant influence on the optimal PM configuration.

==> dc_3d.csv <==
### zb ###
#
M,w,t
0.088290000000000,0.000000000000000,0.000000000000000
0.088290000000000,0.000000000000000,0.100000000000000
0.088290000000000,0.000000000000000,0.200000000000000
0.088290000000000,0.000000000000000,0.300000000000000
0.088290000000000,0.000000000000000,0.400000000000000
0.088290000000000,0.000000000000000,0.500000000000000
0.088290000000000,0.000000000000000,0.600000000000000
0.088290000000000,0.000000000000000,0.700000000000000
0.088290000000000,0.000000000000000,0.800000000000000
0.088290000000000,0.000000000000000,0.900000000000000
0.088290000000000,0.000000000000000,1.000000000000000
0.088290000000000,0.000000000000000,1.100000000000000
0.088290000000000,0.000000000000000,1.200000000000000
0.088290000000000,0.000000000000000,1.300000000000000
0.088290000000000,0.000000000000000,1.400000000000000
0.088290000000000,0.000000000000000,1.500000000000000
0.088290000000000,0.000000000000000,1.600000000000000
0.088290000000000,0.000000000000000,1.700000000000000
0.088290000000000,0.000000000000000,1.800000000000000
0.088290000000000,0.000000000000000,1.900000000000000
0.088290000000000,0.000000000000000,2.000000000000000
0.088290000000000,0.000000000000000,2.100000000000000
0.088290000000000,0.000000000000000,2.200000000000000
0.088290000000000,0.000000000000000,2.300000000000000
0.088290000000000,0.000000000000000,2.400000000000000
0.088290000000000,0.000000000000000,2.500000000000000
0.088290000000000,0.000000000000000,2.600000000000000
0.088290000000000,0.000000000000000,2.700000000000000
0.088290000000000,0.000000000000000,2.800000000000000
0.088290000000000,0.000000000000000,2.900000000000000
0.088290000000000,0.000000000000000,3.000000000000000
0.088290000000000,0.000000000000000,3.100000000000000
0.088290000000000,0.000000000000000,3.200000000000000
0.088290000000000,0.000000000000000,3.300000000000000
0.088290000000000,0.000000000000000,3.400000000000000
0.088290000000000,0.000000000000000,3.500000000000000
0.088290000000000,0.000000000000000,3.600000000000000
0.088290000000000,0.000000000000000,3.700000000000000
0.088290000000000,0.000000000000000,3.800000000000000
0.088290000000000,0.000000000000000,3.900000000000000
0.088290000000000,0.000000000000000,4.000000000000000
0.088290000000000,0.000000000000000,4.100000000000001
0.088290000000000,0.000000000000000,4.200000000000000
0.088290000000000,0.000000000000000,4.300000000000000
0.088290000000000,0.000000000000000,4.400000000000000
0.088290000000000,0.000000000000000,4.500000000000000
0.088290000000000,0.000000000000000,4.600000000000001
0.088290000000000,0.000000000000000,4.700000000000000
0.088290000000000,0.000000000000000,4.800000000000001
0.088290000000000,0.000000000000000,4.900000000000000
0.088290000000000,0.000000000000000,5.000000000000000
0.088290000000000,0.000000000000000,5.100000000000001
0.088290000000000,0.000000000000000,5.200000000000000
0.088290000000000,0.000000000000000,5.300000000000001
0.088290000000000,0.000000000000000,5.400000000000000
0.088290000000000,0.000000000000000,5.500000000000000
0.088290000000000,0.000000000000000,5.600000000000001
0.088290000000000,0.000000000000000,5.700000000000000
0.088290000000000,0.000000000000000,5.800000000000001
0.088290000000000,0.000000000000000,5.900000000000000
0.088290000000000,0.000000000000000,6.000000000000000
0.088290000000000,0.000000000000000,6.100000000000001
0.088290000000000,0.000000000000000,6.200000000000000
0.088290000000000,0.000000000000000,6.300000000000001
0.088290000000000,0.000000000000000,6.400000000000000
0.088290000000000,0.000000000000000,6.500000000000000
0.088290000000000,0.000000000000000,6.600000000000001
0.088290000000000,0.000000000000000,6.700000000000000
0.088290000000000,0.000000000000000,6.800000000000001
0.088290000000000,0.000000000000000,6.900000000000000
0.088290000000000,0.000000000000000,7.000000000000000
0.088290000000000,0.000000000000000,7.100000000000001
0.088290000000000,0.000000000000000,7.200000000000000
0.088290000000000,0.000000000000000,7.300000000000001
0.088290000000000,0.000000000000000,7.400000000000000
0.088290000000000,0.000000000000000,7.500000000000000
0.088290000000000,0.000000000000000,7.600000000000001
0.088290000000000,0.000000000000000,7.700000000000000
0.088290000000000,0.000000000000000,7.800000000000001
0.088290000000000,0.000000000000000,7.900000000000000
0.088290000000000,0.000000000000000,8.000000000000000
0.088290000000000,0.000000000000000,8.100000000000000
0.088290000000000,0.000000000000000,8.200000000000001
0.088290000000000,0.000000000000000,8.300000000000001
0.088290000000000,0.000000000000000,8.400000000000000
0.088290000000000,0.000000000000000,8.500000000000000
0.088290000000000,0.000000000000000,8.600000000000000
0.088290000000000,0.000000000000000,8.700000000000001
0.088290000000000,0.000000000000000,8.800000000000001
0.088290000000000,0.000000000000000,8.900000000000000
0.088290000000000,0.000000000000000,9.000000000000000
0.088290000000000,0.000000000000000,9.100000000000000
0.088290000000000,0.000000000000000,9.200000000000001
0.088290000000000,0.000000000000000,9.300000000000001
0.088290000000000,0.000000000000000,9.400000000000000
0.088290000000000,0.000000000000000,9.500000000000000
0.088290000000000,0.000000000000000,9.600000000000001
0.088290000000000,0.000000000000000,9.700000000000001
0.088290000000000,0.000000000000000,9.800000000000001
0.088290000000000,0.000000000000000,9.900000000000000
0.088290000000000,0.000000000000000,10.000000000000000
0.088290000000000,0.000000000000000,10.100000000000001
0.088290000000000,0.000000000000000,10.200000000000001
0.088290000000000,0.000000000000000,10.300000000000001
0.088290000000000,0.000000000000000,10.400000000000000
0.088290000000000,0.000000000000000,10.500000000000000
0.088290000000000,0.000000000000000,10.600000000000001
0.088290000000000,0.000000000000000,10.700000000000001
0.088290000000000,0.000000000000000,10.800000000000001
0.088290000000000,0.000000000000000,10.900000000000000
1.025790000000000,0.000000000000000,11.000000000000000
1.025903281250000,8.289319952703002,11.100000000000001
1.026243125000000,16.578639905405854,11.200000000000001
1.026809531250000,24.867959858108712,11.300000000000001
1.027602500000000,33.157279810811566,11.400000000000000
1.028622031250000,41.446599763514421,11.500000000000000
1.029868125000000,49.735919716217424,11.600000000000001
1.031340781250000,58.025239668920271,11.700000000000001
1.033040000000000,66.314559621623133,11.800000000000001
1.034965781250000,74.603879574325973,11.900000000000000
1.037118125000000,82.893199527028841,12.000000000000000
1.039497031250000,91.182519479731823,12.100000000000001
1.042102500000000,99.471839432434678,12.200000000000001
1.044934531250000,107.761159385137532,12.300000000000001
1.047993125000000,116.050479337840400,12.400000000000000
1.051278281250000,124.339799290543240,12.500000000000000
1.054790000000000,132.629119243246265,12.600000000000001
1.058528281250000,140.918439195949105,12.700000000000001
1.062493125000000,149.207759148651945,12.800000000000001
1.066684531250000,157.497079101354814,12.900000000000000
1.071102500000000,165.786399054057682,13.000000000000000
1.075747031250000,174.075719006760664,13.100000000000001
1.080618125000000,182.365038959463504,13.200000000000001
1.085715781250000,190.654358912166373,13.300000000000001
1.091040000000000,198.943678864869241,13.400000000000000
1.096590781250000,207.232998817572081,13.500000000000000
1.102368125000000,215.522318770275064,13.600000000000001
1.108372031250000,223.811638722977932,13.700000000000001
1.114602500000000,232.100958675680801,13.800000000000001
1.121059531250000,240.390278628383641,13.900000000000000
1.127743125000000,248.679598581086481,14.000000000000000
1.134653281250000,256.968918533789463,14.100000000000001
1.141790000000000,265.258238486492417,14.200000000000001
1.149153281250000,273.547558439195200,14.300000000000001
1.156743125000000,281.836878391898040,14.400000000000000
1.164559531250000,290.126198344600880,14.500000000000000
1.172602500000000,298.415518297303890,14.600000000000001
1.180872031250000,306.704838250006731,14.700000000000001
1.189368125000000,314.994158202709627,14.800000000000001
1.198090781250000,323.283478155412524,14.900000000000000
0.269540000000000,331.572798108115364,15.000000000000000
0.269540000000000,331.572798108115364,15.100000000000001
0.269540000000000,331.572798108115364,15.200000000000001
0.269540000000000,331.572798108115364,15.300000000000001
0.269540000000000,331.572798108115364,15.400000000000000
0.269540000000000,331.572798108115364,15.500000000000000
0.269540000000000,331.572798108115364,15.600000000000001
0.269540000000000,331.572798108115364,15.700000000000001
0.269540000000000,331.572798108115364,15.800000000000001
0.269540000000000,331.572798108115364,15.900000000000000
0.269540000000000,331.572798108115364,16.000000000000000
0.269540000000000,331.572798108115364,16.100000000000001
0.269540000000000,331.572798108115364,16.199999999999999
0.269540000000000,331.572798108115364,16.300000000000001
0.269540000000000,331.572798108115364,16.400000000000002
0.269540000000000,331.572798108115364,16.500000000000000
0.269540000000000,331.572798108115364,16.600000000000001
0.269540000000000,331.572798108115364,16.699999999999999
0.269540000000000,331.572798108115364,16.800000000000001
0.269540000000000,331.572798108115364,16.900000000000002
0.269540000000000,331.572798108115364,17.000000000000000
0.269540000000000,331.572798108115364,17.100000000000001
0.269540000000000,331.572798108115364,17.199999999999999
0.269540000000000,331.572798108115364,17.300000000000001
0.269540000000000,331.572798108115364,17.400000000000002
0.269540000000000,331.572798108115364,17.500000000000000
0.269540000000000,331.572798108115364,17.600000000000001
0.269540000000000,331.572798108115364,17.699999999999999
0.269540000000000,331.572798108115364,17.800000000000001
0.269540000000000,331.572798108115364,17.900000000000002
0.269540000000000,331.572798108115364,18.000000000000000
0.269540000000000,331.572798108115364,18.100000000000001
0.269540000000000,331.572798108115364,18.199999999999999
0.269540000000000,331.572798108115364,18.300000000000001
0.269540000000000,331.572798108115364,18.400000000000002
0.269540000000000,331.572798108115364,18.500000000000000
0.269540000000000,331.572798108115364,18.600000000000001
0.269540000000000,331.572798108115364,18.699999999999999
0.269540000000000,331.572798108115364,18.800000000000001
0.269540000000000,331.572798108115364,18.900000000000002
0.269540000000000,331.572798108115364,19.000000000000000
0.269540000000000,331.572798108115364,19.100000000000001
0.269540000000000,331.572798108115364,19.200000000000003
0.269540000000000,331.572798108115364,19.300000000000001
0.269540000000000,331.572798108115364,19.400000000000002
0.269540000000000,331.572798108115364,19.500000000000000
0.269540000000000,331.572798108115364,19.600000000000001
0.269540000000000,331.572798108115364,19.700000000000003
0.269540000000000,331.572798108115364,19.800000000000001
0.269540000000000,331.572798108115364,19.900000000000002
0.269540000000000,331.572798108115364,20.000000000000000
0.269540000000000,331.572798108115364,20.100000000000001
0.269540000000000,331.572798108115364,20.200000000000003
0.269540000000000,331.572798108115364,20.300000000000001
0.269540000000000,331.572798108115364,20.400000000000002
0.269540000000000,331.572798108115364,20.500000000000000
0.269540000000000,331.572798108115364,20.600000000000001
0.269540000000000,331.572798108115364,20.700000000000003
0.269540000000000,331.572798108115364,20.800000000000001
0.269540000000000,331.572798108115364,20.900000000000002
0.269540000000000,331.572798108115364,21.000000000000000
0.269540000000000,331.572798108115364,21.100000000000001
0.269540000000000,331.572798108115364,21.200000000000003
0.269540000000000,331.572798108115364,21.300000000000001
0.269540000000000,331.572798108115364,21.400000000000002
0.269540000000000,331.572798108115364,21.500000000000000
0.269540000000000,331.572798108115364,21.600000000000001
0.269540000000000,331.572798108115364,21.700000000000003
0.269540000000000,331.572798108115364,21.800000000000001
0.269540000000000,331.572798108115364,21.900000000000002
0.269540000000000,331.572798108115364,22.000000000000000
0.269540000000000,331.572798108115364,22.100000000000001
0.269540000000000,331.572798108115364,22.200000000000003
0.269540000000000,331.572798108115364,22.300000000000001
0.269540000000000,331.572798108115364,22.400000000000002
0.269540000000000,331.572798108115364,22.500000000000000
0.269540000000000,331.572798108115364,22.600000000000001
0.269540000000000,331.572798108115364,22.700000000000003
0.269540000000000,331.572798108115364,22.800000000000001
0.269540000000000,331.572798108115364,22.900000000000002
-0.480460000000000,331.572798108115364,23.000000000000000
-0.487637500000000,324.941342145952945,23.100000000000001
-0.494670000000000,318.309886183790525,23.200000000000003
-0.501557500000000,311.678430221628332,23.300000000000001
-0.508300000000000,305.046974259465912,23.400000000000002
-0.514897500000000,298.415518297303777,23.500000000000000
-0.521350000000000,291.784062335141357,23.600000000000001
-0.527657500000000,285.152606372978994,23.700000000000003
-0.533820000000000,278.521150410816801,23.800000000000001
-0.539837500000000,271.889694448654438,23.900000000000002
-0.545710000000000,265.258238486492246,24.000000000000000
-0.551437500000000,258.626782524329883,24.100000000000001
-0.557020000000000,251.995326562167463,24.200000000000003
-0.562457500000000,245.363870600005299,24.300000000000001
-0.567750000000000,238.732414637842879,24.400000000000002
-0.572897500000000,232.100958675680772,24.500000000000000
-0.577900000000000,225.469502713518352,24.600000000000001
-0.582757500000000,218.838046751355961,24.700000000000003
-0.587470000000000,212.206590789193740,24.800000000000001
-0.592037500000000,205.575134827031349,24.900000000000002
-0.596460000000000,198.943678864869213,25.000000000000000
-0.600737500000000,192.312222902706822,25.100000000000001
-0.604870000000000,185.680766940544402,25.200000000000003
-0.608857500000000,179.049310978382238,25.300000000000001
-0.612700000000000,172.417855016219846,25.400000000000002
-0.616397500000000,165.786399054057682,25.500000000000000
-0.619950000000000,159.154943091895291,25.600000000000001
-0.623357500000000,152.523487129732871,25.700000000000003
-0.626620000000000,145.892031167570707,25.800000000000001
-0.629737500000000,139.260575205408287,25.900000000000002
-0.632710000000000,132.629119243246151,26.000000000000000
-0.635537500000000,125.997663281083732,26.100000000000001
-0.638220000000000,119.366207318921340,26.200000000000003
-0.640757500000000,112.734751356759176,26.300000000000001
-0.643150000000000,106.103295394596785,26.400000000000002
-0.645397500000000,99.471839432434606,26.500000000000000
-0.647500000000000,92.840383470272201,26.600000000000001
-0.649457500000000,86.208927508109809,26.700000000000003
-0.651270000000000,79.577471545947645,26.800000000000001
-0.652937500000000,72.946015583785254,26.900000000000002
-0.654460000000000,66.314559621623076,27.000000000000000
-0.655837500000000,59.683103659460684,27.100000000000001
-0.657070000000000,53.051647697298257,27.200000000000003
-0.658157500000000,46.420191735136115,27.300000000000001
-0.659100000000000,39.788735772973695,27.400000000000002
-0.659897500000000,33.157279810811552,27.500000000000000
-0.660550000000000,26.525823848649129,27.600000000000001
-0.661057500000000,19.894367886486741,27.700000000000003
-0.661420000000000,13.262911924324564,27.800000000000001
-0.661637500000000,6.631455962162142,27.900000000000002
0.088290000000000,0.000000000000000,28.000000000000000
0.088290000000000,0.000000000000000,28.100000000000001
0.088290000000000,0.000000000000000,28.200000000000003
0.088290000000000,0.000000000000000,28.300000000000001
0.088290000000000,0.000000000000000,28.400000000000002
0.088290000000000,0.000000000000000,28.500000000000000
0.088290000000000,0.000000000000000,28.600000000000001
0.088290000000000,0.000000000000000,28.700000000000003
0.088290000000000,0.000000000000000,28.800000000000001
0.088290000000000,0.000000000000000,28.900000000000002
0.088290000000000,0.000000000000000,29.000000000000000
0.088290000000000,0.000000000000000,29.100000000000001
0.088290000000000,0.000000000000000,29.200000000000003
0.088290000000000,0.000000000000000,29.300000000000001
0.088290000000000,0.000000000000000,29.400000000000002
0.088290000000000,0.000000000000000,29.500000000000000
0.088290000000000,0.000000000000000,29.600000000000001
0.088290000000000,0.000000000000000,29.700000000000003
0.088290000000000,0.000000000000000,29.800000000000001
0.088290000000000,0.000000000000000,29.900000000000002
0.088290000000000,0.000000000000000,30.000000000000000
0.088290000000000,0.000000000000000,30.100000000000001
0.088290000000000,0.000000000000000,30.200000000000003
0.088290000000000,0.000000000000000,30.300000000000001
0.088290000000000,0.000000000000000,30.400000000000002
0.088290000000000,0.000000000000000,30.500000000000000
0.088290000000000,0.000000000000000,30.600000000000001
0.088290000000000,0.000000000000000,30.700000000000003
0.088290000000000,0.000000000000000,30.800000000000001
0.088290000000000,0.000000000000000,30.900000000000002
0.088290000000000,0.000000000000000,31.000000000000000
0.088290000000000,0.000000000000000,31.100000000000001
0.088290000000000,0.000000000000000,31.200000000000003
0.088290000000000,0.000000000000000,31.300000000000001
0.088290000000000,0.000000000000000,31.400000000000002
0.088290000000000,0.000000000000000,31.500000000000000
0.088290000000000,0.000000000000000,31.600000000000001
0.088290000000000,0.000000000000000,31.700000000000003
0.088290000000000,0.000000000000000,31.800000000000001
0.088290000000000,0.000000000000000,31.900000000000002
0.088290000000000,0.000000000000000,32.000000000000000
0.088290000000000,0.000000000000000,32.100000000000001
0.088290000000000,0.000000000000000,32.200000000000003
0.088290000000000,0.000000000000000,32.300000000000004
0.088290000000000,0.000000000000000,32.399999999999999
0.088290000000000,0.000000000000000,32.500000000000000
0.088290000000000,0.000000000000000,32.600000000000001
0.088290000000000,0.000000000000000,32.700000000000003
0.088290000000000,0.000000000000000,32.800000000000004
0.088290000000000,0.000000000000000,32.899999999999999
0.088290000000000,0.000000000000000,33.000000000000000
0.088290000000000,0.000000000000000,33.100000000000001
0.088290000000000,0.000000000000000,33.200000000000003
0.088290000000000,0.000000000000000,33.300000000000004
0.088290000000000,0.000000000000000,33.399999999999999
0.088290000000000,0.000000000000000,33.500000000000000
0.088290000000000,0.000000000000000,33.600000000000001
0.088290000000000,0.000000000000000,33.700000000000003
0.088290000000000,0.000000000000000,33.800000000000004
0.088290000000000,0.000000000000000,33.899999999999999
0.088290000000000,0.000000000000000,34.000000000000000
0.088290000000000,0.000000000000000,34.100000000000001
0.088290000000000,0.000000000000000,34.200000000000003
0.088290000000000,0.000000000000000,34.300000000000004
0.088290000000000,0.000000000000000,34.399999999999999
0.088290000000000,0.000000000000000,34.500000000000000
0.088290000000000,0.000000000000000,34.600000000000001
0.088290000000000,0.000000000000000,34.700000000000003
0.088290000000000,0.000000000000000,34.800000000000004
0.088290000000000,0.000000000000000,34.899999999999999
0.088290000000000,0.000000000000000,35.000000000000000
0.088290000000000,0.000000000000000,35.100000000000001
0.088290000000000,0.000000000000000,35.200000000000003
0.088290000000000,0.000000000000000,35.300000000000004
0.088290000000000,0.000000000000000,35.399999999999999
0.088290000000000,0.000000000000000,35.500000000000000
0.088290000000000,0.000000000000000,35.600000000000001
0.088290000000000,0.000000000000000,35.700000000000003
0.088290000000000,0.000000000000000,35.800000000000004
0.088290000000000,0.000000000000000,35.899999999999999
0.088290000000000,0.000000000000000,36.000000000000000
0.088290000000000,0.000000000000000,36.100000000000001
0.088290000000000,0.000000000000000,36.200000000000003
0.088290000000000,0.000000000000000,36.300000000000004
0.088290000000000,0.000000000000000,36.399999999999999
0.088290000000000,0.000000000000000,36.500000000000000
0.088290000000000,0.000000000000000,36.600000000000001
0.088290000000000,0.000000000000000,36.700000000000003
0.088290000000000,0.000000000000000,36.800000000000004
0.088290000000000,0.000000000000000,36.899999999999999
0.088290000000000,0.000000000000000,37.000000000000000
0.088290000000000,0.000000000000000,37.100000000000001
0.088290000000000,0.000000000000000,37.200000000000003
0.088290000000000,0.000000000000000,37.300000000000004
0.088290000000000,0.000000000000000,37.399999999999999
0.088290000000000,0.000000000000000,37.500000000000000
0.088290000000000,0.000000000000000,37.600000000000001
0.088290000000000,0.000000000000000,37.700000000000003
0.088290000000000,0.000000000000000,37.800000000000004
0.088290000000000,0.000000000000000,37.899999999999999
0.088290000000000,0.000000000000000,38.000000000000000
0.088290000000000,0.000000000000000,38.100000000000001
0.088290000000000,0.000000000000000,38.200000000000003
0.088290000000000,0.000000000000000,38.300000000000004
0.088290000000000,0.000000000000000,38.400000000000006
0.088290000000000,0.000000000000000,38.500000000000000
0.088290000000000,0.000000000000000,38.600000000000001
0.088290000000000,0.000000000000000,38.700000000000003
0.088290000000000,0.000000000000000,38.800000000000004
0.088290000000000,0.000000000000000,38.900000000000006
0.088290000000000,0.000000000000000,39.000000000000000
0.088290000000000,0.000000000000000,39.100000000000001
0.088290000000000,0.000000000000000,39.200000000000003
0.088290000000000,0.000000000000000,39.300000000000004
0.088290000000000,0.000000000000000,39.400000000000006
0.088290000000000,0.000000000000000,39.500000000000000
0.088290000000000,0.000000000000000,39.600000000000001
0.088290000000000,0.000000000000000,39.700000000000003
0.088290000000000,0.000000000000000,39.800000000000004
0.088290000000000,0.000000000000000,39.900000000000006
0.088290000000000,0.000000000000000,40.000000000000000
0.088290000000000,0.000000000000000,40.100000000000001
0.088290000000000,0.000000000000000,40.200000000000003
0.088290000000000,0.000000000000000,40.300000000000004
0.088290000000000,0.000000000000000,40.400000000000006
0.088290000000000,0.000000000000000,40.500000000000000
0.088290000000000,0.000000000000000,40.600000000000001
0.088290000000000,0.000000000000000,40.700000000000003
0.088290000000000,0.000000000000000,40.800000000000004
0.088290000000000,0.000000000000000,40.900000000000006
0.088290000000000,0.000000000000000,41.000000000000000
0.088290000000000,0.000000000000000,41.100000000000001
0.088290000000000,0.000000000000000,41.200000000000003
0.088290000000000,0.000000000000000,41.300000000000004
0.088290000000000,0.000000000000000,41.400000000000006
0.088290000000000,0.000000000000000,41.500000000000000
0.088290000000000,0.000000000000000,41.600000000000001
0.088290000000000,0.000000000000000,41.700000000000003
0.088290000000000,0.000000000000000,41.800000000000004
0.088290000000000,0.000000000000000,41.900000000000006
0.088290000000000,0.000000000000000,42.000000000000000
0.088290000000000,0.000000000000000,42.100000000000001
0.088290000000000,0.000000000000000,42.200000000000003
0.088290000000000,0.000000000000000,42.300000000000004
0.088290000000000,0.000000000000000,42.400000000000006
0.088290000000000,0.000000000000000,42.500000000000000
0.088290000000000,0.000000000000000,42.600000000000001
0.088290000000000,0.000000000000000,42.700000000000003
0.088290000000000,0.000000000000000,42.800000000000004
0.088290000000000,0.000000000000000,42.900000000000006
0.088290000000000,0.000000000000000,43.000000000000000
0.088290000000000,0.000000000000000,43.100000000000001
0.088290000000000,0.000000000000000,43.200000000000003
0.088290000000000,0.000000000000000,43.300000000000004
0.088290000000000,0.000000000000000,43.400000000000006
0.088290000000000,0.000000000000000,43.500000000000000
0.088290000000000,0.000000000000000,43.600000000000001
0.088290000000000,0.000000000000000,43.700000000000003
0.088290000000000,0.000000000000000,43.800000000000004
0.088290000000000,0.000000000000000,43.900000000000006
0.088290000000000,0.000000000000000,44.000000000000000
0.088290000000000,0.000000000000000,44.100000000000001
0.088290000000000,0.000000000000000,44.200000000000003
0.088290000000000,0.000000000000000,44.300000000000004
0.088290000000000,0.000000000000000,44.400000000000006
0.088290000000000,0.000000000000000,44.500000000000000
0.088290000000000,0.000000000000000,44.600000000000001
0.088290000000000,0.000000000000000,44.700000000000003
0.088290000000000,0.000000000000000,44.800000000000004
0.088290000000000,0.000000000000000,44.900000000000006
0.088290000000000,0.000000000000000,45.000000000000000
0.088290000000000,0.000000000000000,45.100000000000001
0.088290000000000,0.000000000000000,45.200000000000003
0.088290000000000,0.000000000000000,45.300000000000004
0.088290000000000,0.000000000000000,45.400000000000006
0.088290000000000,0.000000000000000,45.500000000000000
0.088290000000000,0.000000000000000,45.600000000000001
0.088290000000000,0.000000000000000,45.700000000000003
0.088290000000000,0.000000000000000,45.800000000000004
0.088290000000000,0.000000000000000,45.900000000000006
0.088290000000000,0.000000000000000,46.000000000000000
0.088290000000000,0.000000000000000,46.100000000000001
0.088290000000000,0.000000000000000,46.200000000000003
0.088290000000000,0.000000000000000,46.300000000000004
0.088290000000000,0.000000000000000,46.400000000000006
0.088290000000000,0.000000000000000,46.500000000000000
0.088290000000000,0.000000000000000,46.600000000000001
0.088290000000000,0.000000000000000,46.700000000000003
0.088290000000000,0.000000000000000,46.800000000000004
0.088290000000000,0.000000000000000,46.900000000000006
0.088290000000000,0.000000000000000,47.000000000000000
0.088290000000000,0.000000000000000,47.100000000000001
0.088290000000000,0.000000000000000,47.200000000000003
0.088290000000000,0.000000000000000,47.300000000000004
0.088290000000000,0.000000000000000,47.400000000000006
0.088290000000000,0.000000000000000,47.500000000000000
0.088290000000000,0.000000000000000,47.600000000000001
0.088290000000000,0.000000000000000,47.700000000000003
0.088290000000000,0.000000000000000,47.800000000000004
0.088290000000000,0.000000000000000,47.900000000000006
0.088290000000000,0.000000000000000,48.000000000000000
0.088290000000000,0.000000000000000,48.100000000000001
0.088290000000000,0.000000000000000,48.200000000000003
0.088290000000000,0.000000000000000,48.300000000000004
0.088290000000000,0.000000000000000,48.400000000000006
0.088290000000000,0.000000000000000,48.500000000000000
0.088290000000000,0.000000000000000,48.600000000000001
0.088290000000000,0.000000000000000,48.700000000000003
0.088290000000000,0.000000000000000,48.800000000000004
0.088290000000000,0.000000000000000,48.900000000000006
0.754956666666667,0.000000000000000,49.000000000000000
0.755013950617284,5.894627521922135,49.100000000000001
0.755185802469136,11.789255043844269,49.200000000000003
0.755472222222222,17.683882565766403,49.300000000000004
0.755873209876543,23.578510087688539,49.400000000000006
0.756388765432099,29.473137609610255,49.500000000000000
0.757018888888889,35.367765131532387,49.600000000000001
0.757763580246914,41.262392653454526,49.700000000000003
0.758622839506173,47.157020175376651,49.800000000000004
0.759596666666667,53.051647697298797,49.900000000000006
0.760685061728395,58.946275219220510,50.000000000000000
0.761888024691358,64.840902741142642,50.100000000000001
0.763205555555556,70.735530263064774,50.200000000000003
0.764637654320988,76.630157784986906,50.300000000000004
0.766184320987655,82.524785306909052,50.400000000000006
0.767845555555556,88.419412828830744,50.500000000000000
0.769621358024691,94.314040350752890,50.600000000000001
0.771511728395062,100.208667872675036,50.700000000000003
0.773516666666667,106.103295394597154,50.800000000000004
0.775636172839506,111.997922916519286,50.900000000000006
0.777870246913580,117.892550438441020,51.000000000000000
0.780218888888889,123.787177960363138,51.100000000000001
0.782682098765432,129.681805482285284,51.200000000000003
0.785259876543210,135.576433004207416,51.300000000000004
0.787952222222222,141.471060526129548,51.400000000000006
0.790759135802469,147.365688048051283,51.500000000000000
0.793680617283951,153.260315569973386,51.600000000000001
0.796716666666667,159.154943091895518,51.700000000000003
0.799867283950618,165.049570613817679,51.800000000000004
0.803132469135803,170.944198135739782,51.900000000000006
0.806512222222222,176.838825657661488,52.000000000000000
0.810006543209877,182.733453179583677,52.100000000000001
0.813615432098766,188.628080701505780,52.200000000000003
0.817338888888889,194.522708223427912,52.300000000000004
0.821176913580247,200.417335745350073,52.400000000000006
0.825129506172840,206.311963267271778,52.500000000000000
0.829196666666667,212.206590789193882,52.600000000000001
0.833378395061729,218.101218311116043,52.700000000000003
0.837674691358025,223.995845833038175,52.800000000000004
0.842085555555556,229.890473354960278,52.900000000000006
0.846610987654321,235.785100876882041,53.000000000000000
0.851250987654321,241.679728398804173,53.100000000000001
0.856005555555556,247.574355920726276,53.200000000000003
0.860874691358025,253.468983442648437,53.300000000000004
0.865858395061729,259.363610964570569,53.400000000000006
0.870956666666667,265.258238486492246,53.500000000000000
0.876169506172840,271.152866008414378,53.600000000000001
0.881496913580247,277.047493530336567,53.700000000000003
0.886938888888889,282.942121052258642,53.800000000000004
0.892495432098766,288.836748574180831,53.900000000000006
0.898166543209877,294.731376096102565,54.000000000000000
0.903952222222222,300.626003618024640,54.100000000000001
0.909852469135803,306.520631139946772,54.200000000000003
0.915867283950618,312.415258661868961,54.300000000000004
0.921996666666667,318.309886183791036,54.400000000000006
0.928240617283951,324.204513705712770,54.500000000000000
0.934599135802469,330.099141227634902,54.600000000000001
0.941072222222223,335.993768749557091,54.700000000000003
0.947659876543210,341.888396271479166,54.800000000000004
0.954362098765433,347.783023793401298,54.900000000000006
0.961178888888889,353.677651315322976,55.000000000000000
0.968110246913580,359.572278837245165,55.100000000000001
0.975156172839507,365.466906359167353,55.200000000000003
0.982316666666667,371.361533881089429,55.300000000000004
0.989591728395062,377.256161403011561,55.400000000000006
0.996981358024691,383.150788924933238,55.500000000000000
1.004485555555556,389.045416446855427,55.600000000000001
1.012104320987655,394.940043968777502,55.700000000000003
1.019837654320988,400.834671490699691,55.800000000000004
1.027685555555556,406.729299012621880,55.900000000000006
1.035648024691358,412.623926534543557,56.000000000000000
1.043725061728395,418.518554056465689,56.100000000000001
1.051916666666667,424.413181578387764,56.200000000000003
1.060222839506173,430.307809100309953,56.300000000000004
1.068643580246914,436.202436622232085,56.400000000000006
1.077178888888889,442.097064144153819,56.500000000000000
1.085828765432099,447.991691666075894,56.600000000000001
1.094593209876544,453.886319187998026,56.700000000000003
1.103472222222223,459.780946709920215,56.800000000000004
1.112465802469137,465.675574231842290,56.900000000000006
1.121573950617284,471.570201753764081,57.000000000000000
1.130796666666667,477.464829275686157,57.100000000000001
1.140133950617285,483.359456797608345,57.200000000000003
1.149585802469136,489.254084319530364,57.300000000000004
1.159152222222223,495.148711841452553,57.400000000000006
1.168833209876543,501.043339363374230,57.500000000000000
1.178628765432099,506.937966885296419,57.600000000000001
1.188538888888889,512.832594407218608,57.700000000000003
1.198563580246914,518.727221929140683,57.800000000000004
1.208702839506174,524.621849451062758,57.900000000000006
1.218956666666667,530.516476972984492,58.000000000000000
1.229325061728395,536.411104494906681,58.100000000000001
1.239808024691358,542.305732016828756,58.200000000000003
1.250405555555556,548.200359538750945,58.300000000000004
1.261117654320989,554.094987060673134,58.400000000000006
1.271944320987655,559.989614582594868,58.500000000000000
1.282885555555556,565.884242104516943,58.600000000000001
1.293941358024692,571.778869626439018,58.700000000000003
1.305111728395062,577.673497148361093,58.800000000000004
1.316396666666667,583.568124670283282,58.900000000000006
1.327796172839506,589.462752192205130,59.000000000000000
1.339310246913580,595.357379714127205,59.100000000000001
1.350938888888890,601.252007236049280,59.200000000000003
1.362682098765433,607.146634757971469,59.300000000000004
1.374539876543211,613.041262279893544,59.400000000000006
1.386512222222222,618.935889801815279,59.500000000000000
1.398599135802469,624.830517323737467,59.600000000000001
1.410800617283951,630.725144845659543,59.700000000000003
1.423116666666667,636.619772367581618,59.800000000000004
1.435547283950618,642.514399889503920,59.900000000000006
1.448092469135803,648.409027411425541,60.000000000000000
1.460752222222222,654.303654933347730,60.100000000000001
1.473526543209877,660.198282455269805,60.200000000000003
1.486415432098766,666.092909977191880,60.300000000000004
1.499418888888890,671.987537499114183,60.400000000000006
1.512536913580247,677.882165021035689,60.500000000000000
1.525769506172840,683.776792542957992,60.600000000000001
1.539116666666667,689.671420064880067,60.700000000000003
1.552578395061729,695.566047586802142,60.800000000000004
1.566154691358026,701.460675108724445,60.900000000000006
0.913178888888889,707.355302630645951,61.000000000000000
0.913178888888889,707.355302630645951,61.100000000000001
0.913178888888889,707.355302630645951,61.200000000000003
0.913178888888889,707.355302630645951,61.300000000000004
0.913178888888889,707.355302630645951,61.400000000000006
0.913178888888889,707.355302630645951,61.500000000000000
0.913178888888889,707.355302630645951,61.600000000000001
0.913178888888889,707.355302630645951,61.700000000000003
0.913178888888889,707.355302630645951,61.800000000000004
0.913178888888889,707.355302630645951,61.900000000000006
0.913178888888889,707.355302630645951,62.000000000000000
0.913178888888889,707.355302630645951,62.100000000000001
0.913178888888889,707.355302630645951,62.200000000000003
0.913178888888889,707.355302630645951,62.300000000000004
0.913178888888889,707.355302630645951,62.400000000000006
0.913178888888889,707.355302630645951,62.500000000000000
0.913178888888889,707.355302630645951,62.600000000000001
0.913178888888889,707.355302630645951,62.700000000000003
0.913178888888889,707.355302630645951,62.800000000000004
0.913178888888889,707.355302630645951,62.900000000000006
0.913178888888889,707.355302630645951,63.000000000000000
0.913178888888889,707.355302630645951,63.100000000000001
0.913178888888889,707.355302630645951,63.200000000000003
0.913178888888889,707.355302630645951,63.300000000000004
0.913178888888889,707.355302630645951,63.400000000000006
0.913178888888889,707.355302630645951,63.500000000000000
0.913178888888889,707.355302630645951,63.600000000000001
0.913178888888889,707.355302630645951,63.700000000000003
0.913178888888889,707.355302630645951,63.800000000000004
0.913178888888889,707.355302630645951,63.900000000000006
0.913178888888889,707.355302630645951,64.000000000000000
0.913178888888889,707.355302630645951,64.100000000000009
0.913178888888889,707.355302630645951,64.200000000000003
0.913178888888889,707.355302630645951,64.299999999999997
0.913178888888889,707.355302630645951,64.400000000000006
0.913178888888889,707.355302630645951,64.500000000000000
0.913178888888889,707.355302630645951,64.600000000000009
0.913178888888889,707.355302630645951,64.700000000000003
0.913178888888889,707.355302630645951,64.799999999999997
0.913178888888889,707.355302630645951,64.900000000000006
0.913178888888889,707.355302630645951,65.000000000000000
0.913178888888889,707.355302630645951,65.100000000000009
0.913178888888889,707.355302630645951,65.200000000000003
0.913178888888889,707.355302630645951,65.299999999999997
0.913178888888889,707.355302630645951,65.400000000000006
0.913178888888889,707.355302630645951,65.500000000000000
0.913178888888889,707.355302630645951,65.600000000000009
0.913178888888889,707.355302630645951,65.700000000000003
0.913178888888889,707.355302630645951,65.799999999999997
0.913178888888889,707.355302630645951,65.900000000000006
0.913178888888889,707.355302630645951,66.000000000000000
0.913178888888889,707.355302630645951,66.100000000000009
0.913178888888889,707.355302630645951,66.200000000000003
0.913178888888889,707.355302630645951,66.299999999999997
0.913178888888889,707.355302630645951,66.400000000000006
0.913178888888889,707.355302630645951,66.500000000000000
0.913178888888889,707.355302630645951,66.600000000000009
0.913178888888889,707.355302630645951,66.700000000000003
0.913178888888889,707.355302630645951,66.799999999999997
0.913178888888889,707.355302630645951,66.900000000000006
0.913178888888889,707.355302630645951,67.000000000000000
0.913178888888889,707.355302630645951,67.100000000000009
0.913178888888889,707.355302630645951,67.200000000000003
0.913178888888889,707.355302630645951,67.299999999999997
0.913178888888889,707.355302630645951,67.400000000000006
0.913178888888889,707.355302630645951,67.500000000000000
0.913178888888889,707.355302630645951,67.600000000000009
0.913178888888889,707.355302630645951,67.700000000000003
0.913178888888889,707.355302630645951,67.799999999999997
0.913178888888889,707.355302630645951,67.900000000000006
0.913178888888889,707.355302630645951,68.000000000000000
0.913178888888889,707.355302630645951,68.100000000000009
0.913178888888889,707.355302630645951,68.200000000000003
0.913178888888889,707.355302630645951,68.299999999999997
0.913178888888889,707.355302630645951,68.400000000000006
0.913178888888889,707.355302630645951,68.500000000000000
0.913178888888889,707.355302630645951,68.600000000000009
0.913178888888889,707.355302630645951,68.700000000000003
0.913178888888889,707.355302630645951,68.799999999999997
0.913178888888889,707.355302630645951,68.900000000000006
0.913178888888889,707.355302630645951,69.000000000000000
0.913178888888889,707.355302630645951,69.100000000000009
0.913178888888889,707.355302630645951,69.200000000000003
0.913178888888889,707.355302630645951,69.299999999999997
0.913178888888889,707.355302630645951,69.400000000000006
0.913178888888889,707.355302630645951,69.500000000000000
0.913178888888889,707.355302630645951,69.600000000000009
0.913178888888889,707.355302630645951,69.700000000000003
0.913178888888889,707.355302630645951,69.799999999999997
0.913178888888889,707.355302630645951,69.900000000000006
0.913178888888889,707.355302630645951,70.000000000000000
0.913178888888889,707.355302630645951,70.100000000000009
0.913178888888889,707.355302630645951,70.200000000000003
0.913178888888889,707.355302630645951,70.299999999999997
0.913178888888889,707.355302630645951,70.400000000000006
0.913178888888889,707.355302630645951,70.500000000000000
0.913178888888889,707.355302630645951,70.600000000000009
0.913178888888889,707.355302630645951,70.700000000000003
0.913178888888889,707.355302630645951,70.799999999999997
0.913178888888889,707.355302630645951,70.900000000000006
0.913178888888889,707.355302630645951,71.000000000000000
0.913178888888889,707.355302630645951,71.100000000000009
0.913178888888889,707.355302630645951,71.200000000000003
0.913178888888889,707.355302630645951,71.299999999999997
0.913178888888889,707.355302630645951,71.400000000000006
0.913178888888889,707.355302630645951,71.500000000000000
0.913178888888889,707.355302630645951,71.600000000000009
0.913178888888889,707.355302630645951,71.700000000000003
0.913178888888889,707.355302630645951,71.799999999999997
0.913178888888889,707.355302630645951,71.900000000000006
0.913178888888889,707.355302630645951,72.000000000000000
0.913178888888889,707.355302630645951,72.100000000000009
0.913178888888889,707.355302630645951,72.200000000000003
0.913178888888889,707.355302630645951,72.299999999999997
0.913178888888889,707.355302630645951,72.400000000000006
0.913178888888889,707.355302630645951,72.500000000000000
0.913178888888889,707.355302630645951,72.600000000000009
0.913178888888889,707.355302630645951,72.700000000000003
0.913178888888889,707.355302630645951,72.799999999999997
0.913178888888889,707.355302630645951,72.900000000000006
0.913178888888889,707.355302630645951,73.000000000000000
0.913178888888889,707.355302630645951,73.100000000000009
0.913178888888889,707.355302630645951,73.200000000000003
0.913178888888889,707.355302630645951,73.299999999999997
0.913178888888889,707.355302630645951,73.400000000000006
0.913178888888889,707.355302630645951,73.500000000000000
0.913178888888889,707.355302630645951,73.600000000000009
0.913178888888889,707.355302630645951,73.700000000000003
0.913178888888889,707.355302630645951,73.799999999999997
0.913178888888889,707.355302630645951,73.900000000000006
0.913178888888889,707.355302630645951,74.000000000000000
0.913178888888889,707.355302630645951,74.100000000000009
0.913178888888889,707.355302630645951,74.200000000000003
0.913178888888889,707.355302630645951,74.299999999999997
0.913178888888889,707.355302630645951,74.400000000000006
0.913178888888889,707.355302630645951,74.500000000000000
0.913178888888889,707.355302630645951,74.600000000000009
0.913178888888889,707.355302630645951,74.700000000000003
0.913178888888889,707.355302630645951,74.799999999999997
0.913178888888889,707.355302630645951,74.900000000000006
0.913178888888889,707.355302630645951,75.000000000000000
0.913178888888889,707.355302630645951,75.100000000000009
0.913178888888889,707.355302630645951,75.200000000000003
0.913178888888889,707.355302630645951,75.299999999999997
0.913178888888889,707.355302630645951,75.400000000000006
0.913178888888889,707.355302630645951,75.500000000000000
0.913178888888889,707.355302630645951,75.600000000000009
0.913178888888889,707.355302630645951,75.700000000000003
0.913178888888889,707.355302630645951,75.799999999999997
0.913178888888889,707.355302630645951,75.900000000000006
0.913178888888889,707.355302630645951,76.000000000000000
0.913178888888889,707.355302630645951,76.100000000000009
0.913178888888889,707.355302630645951,76.200000000000003
0.913178888888889,707.355302630645951,76.299999999999997
0.913178888888889,707.355302630645951,76.400000000000006
0.913178888888889,707.355302630645951,76.500000000000000
0.913178888888889,707.355302630645951,76.600000000000009
0.913178888888889,707.355302630645951,76.700000000000003
0.913178888888889,707.355302630645951,76.800000000000011
0.913178888888889,707.355302630645951,76.900000000000006
0.913178888888889,707.355302630645951,77.000000000000000
0.913178888888889,707.355302630645951,77.100000000000009
0.913178888888889,707.355302630645951,77.200000000000003
0.913178888888889,707.355302630645951,77.300000000000011
0.913178888888889,707.355302630645951,77.400000000000006
0.913178888888889,707.355302630645951,77.500000000000000
0.913178888888889,707.355302630645951,77.600000000000009
0.913178888888889,707.355302630645951,77.700000000000003
0.913178888888889,707.355302630645951,77.800000000000011
0.913178888888889,707.355302630645951,77.900000000000006
0.913178888888889,707.355302630645951,78.000000000000000
0.913178888888889,707.355302630645951,78.100000000000009
0.913178888888889,707.355302630645951,78.200000000000003
0.913178888888889,707.355302630645951,78.300000000000011
0.913178888888889,707.355302630645951,78.400000000000006
0.913178888888889,707.355302630645951,78.500000000000000
0.913178888888889,707.355302630645951,78.600000000000009
0.913178888888889,707.355302630645951,78.700000000000003
0.913178888888889,707.355302630645951,78.800000000000011
0.913178888888889,707.355302630645951,78.900000000000006
0.913178888888889,707.355302630645951,79.000000000000000
0.913178888888889,707.355302630645951,79.100000000000009
0.913178888888889,707.355302630645951,79.200000000000003
0.913178888888889,707.355302630645951,79.300000000000011
0.913178888888889,707.355302630645951,79.400000000000006
0.913178888888889,707.355302630645951,79.500000000000000
0.913178888888889,707.355302630645951,79.600000000000009
0.913178888888889,707.355302630645951,79.700000000000003
0.913178888888889,707.355302630645951,79.800000000000011
0.913178888888889,707.355302630645951,79.900000000000006
0.913178888888889,707.355302630645951,80.000000000000000
0.913178888888889,707.355302630645951,80.100000000000009
0.913178888888889,707.355302630645951,80.200000000000003
0.913178888888889,707.355302630645951,80.300000000000011
0.913178888888889,707.355302630645951,80.400000000000006
0.913178888888889,707.355302630645951,80.500000000000000
0.913178888888889,707.355302630645951,80.600000000000009
0.913178888888889,707.355302630645951,80.700000000000003
0.913178888888889,707.355302630645951,80.800000000000011
0.913178888888889,707.355302630645951,80.900000000000006
0.913178888888889,707.355302630645951,81.000000000000000
0.913178888888889,707.355302630645951,81.100000000000009
0.913178888888889,707.355302630645951,81.200000000000003
0.913178888888889,707.355302630645951,81.300000000000011
0.913178888888889,707.355302630645951,81.400000000000006
0.913178888888889,707.355302630645951,81.500000000000000
0.913178888888889,707.355302630645951,81.600000000000009
0.913178888888889,707.355302630645951,81.700000000000003
0.913178888888889,707.355302630645951,81.800000000000011
0.913178888888889,707.355302630645951,81.900000000000006
0.913178888888889,707.355302630645951,82.000000000000000
0.913178888888889,707.355302630645951,82.100000000000009
0.913178888888889,707.355302630645951,82.200000000000003
0.913178888888889,707.355302630645951,82.300000000000011
0.913178888888889,707.355302630645951,82.400000000000006
0.913178888888889,707.355302630645951,82.500000000000000
0.913178888888889,707.355302630645951,82.600000000000009
0.913178888888889,707.355302630645951,82.700000000000003
0.913178888888889,707.355302630645951,82.800000000000011
0.913178888888889,707.355302630645951,82.900000000000006
0.913178888888889,707.355302630645951,83.000000000000000
0.913178888888889,707.355302630645951,83.100000000000009
0.913178888888889,707.355302630645951,83.200000000000003
0.913178888888889,707.355302630645951,83.300000000000011
0.913178888888889,707.355302630645951,83.400000000000006
0.913178888888889,707.355302630645951,83.500000000000000
0.913178888888889,707.355302630645951,83.600000000000009
0.913178888888889,707.355302630645951,83.700000000000003
0.913178888888889,707.355302630645951,83.800000000000011
0.913178888888889,707.355302630645951,83.900000000000006
0.913178888888889,707.355302630645951,84.000000000000000
0.913178888888889,707.355302630645951,84.100000000000009
0.913178888888889,707.355302630645951,84.200000000000003
0.913178888888889,707.355302630645951,84.300000000000011
0.913178888888889,707.355302630645951,84.400000000000006
0.913178888888889,707.355302630645951,84.500000000000000
0.913178888888889,707.355302630645951,84.600000000000009
0.913178888888889,707.355302630645951,84.700000000000003
0.913178888888889,707.355302630645951,84.800000000000011
0.913178888888889,707.355302630645951,84.900000000000006
0.185906161616162,707.355302630645951,85.000000000000000
0.170976354453626,700.924799879457623,85.100000000000009
0.156182892561983,694.494297128270318,85.200000000000003
0.141525775941229,688.063794377082218,85.300000000000011
0.127005004591368,681.633291625894913,85.400000000000006
0.112620578512397,675.202788874707608,85.500000000000000
0.098372497704315,668.772286123519279,85.600000000000009
0.084260762167126,662.341783372332088,85.700000000000003
0.070285371900825,655.911280621143646,85.800000000000011
0.056446326905417,649.480777869956455,85.900000000000006
0.042743627180900,643.050275118769150,86.000000000000000
0.029177272727272,636.619772367580822,86.100000000000009
0.015747263544536,630.189269616393517,86.200000000000003
0.002453599632689,623.758766865205303,86.300000000000011
-0.010703719008265,617.328264114017884,86.400000000000006
-0.023724692378329,610.897761362830693,86.500000000000000
-0.036609320477503,604.467258611642478,86.600000000000009
-0.049357603305785,598.036755860455173,86.700000000000003
-0.061969540863179,591.606253109266845,86.800000000000011
-0.074445133149679,585.175750358079540,86.900000000000006
-0.086784380165289,578.745247606892235,87.000000000000000
-0.098987281910010,572.314744855703907,87.100000000000009
-0.111053838383839,565.884242104516602,87.200000000000003
-0.122984049586778,559.453739353328388,87.300000000000011
-0.134777915518825,553.023236602141083,87.400000000000006
-0.146435436179982,546.592733850953664,87.500000000000000
-0.157956611570249,540.162231099765563,87.600000000000009
-0.169341441689624,533.731728348578258,87.700000000000003
-0.180589926538110,527.301225597389930,87.800000000000011
-0.191702066115703,520.870722846202625,87.900000000000006
-0.202677860422406,514.440220095015320,88.000000000000000
-0.213517309458219,508.009717343826992,88.100000000000009
-0.224220413223141,501.579214592639744,88.200000000000003
-0.234787171717173,495.148711841451529,88.300000000000011
-0.245217584940313,488.718209090264168,88.400000000000006
-0.255511652892562,482.287706339076806,88.500000000000000
-0.265669375573922,475.857203587888648,88.600000000000009
-0.275690752984389,469.426700836701229,88.700000000000003
-0.285575785123968,462.996198085513072,88.800000000000011
-0.295324471992654,456.565695334325710,88.900000000000006
-0.304936813590450,450.135192583138462,89.000000000000000
-0.314412809917356,443.704689831950077,89.100000000000009
-0.323752460973370,437.274187080762886,89.200000000000003
-0.332955766758495,430.843684329574614,89.300000000000011
-0.342022727272728,424.413181578387196,89.400000000000006
-0.350953342516070,417.982678827199891,89.500000000000000
-0.359747612488522,411.552176076011733,89.600000000000009
-0.368405537190083,405.121673324824371,89.700000000000003
-0.376927116620754,398.691170573636157,89.800000000000011
-0.385312350780533,392.260667822448852,89.900000000000006
-0.393561239669421,385.830165071261490,90.000000000000000
-0.401673783287420,379.399662320073219,90.100000000000009
-0.409649981634527,372.969159568885971,90.200000000000003
-0.417489834710745,366.538656817697699,90.300000000000011
-0.425193342516070,360.108154066510394,90.400000000000006
-0.432760505050505,353.677651315322976,90.500000000000000
-0.440191322314050,347.247148564134818,90.600000000000009
-0.447485794306703,340.816645812947456,90.700000000000003
-0.454643921028467,334.386143061759185,90.800000000000011
-0.461665702479339,327.955640310571823,90.900000000000006
-0.468551138659320,321.525137559384575,91.000000000000000
-0.475300229568412,315.094634808196361,91.100000000000009
-0.481912975206612,308.664132057008999,91.200000000000003
-0.488389375573922,302.233629305820784,91.300000000000011
-0.494729430670340,295.803126554633423,91.400000000000006
-0.500933140495868,289.372623803446118,91.500000000000000
-0.507000505050505,282.942121052257903,91.600000000000009
-0.512931524334252,276.511618301070598,91.700000000000003
-0.518726198347108,270.081115549882327,91.800000000000011
-0.524384527089073,263.650612798694965,91.900000000000006
-0.529906510560147,257.220110047507660,92.000000000000000
-0.535292148760331,250.789607296319417,92.100000000000009
-0.540541441689624,244.359104545132141,92.200000000000003
-0.545654389348026,237.928601793943926,92.300000000000011
-0.550630991735537,231.498099042756536,92.400000000000006
-0.555471248852158,225.067596291569231,92.500000000000000
-0.560175160697888,218.637093540380960,92.600000000000009
-0.564742727272727,212.206590789193655,92.700000000000003
-0.569173948576676,205.776088038005355,92.800000000000011
-0.573468824609734,199.345585286818078,92.900000000000006
-0.577627355371901,192.915082535630773,93.000000000000000
-0.581649540863178,186.484579784442531,93.100000000000009
-0.585535381083563,180.054077033255254,93.200000000000003
-0.589284876033058,173.623574282066926,93.300000000000011
-0.592898025711662,167.193071530879593,93.400000000000006
-0.596374830119376,160.762568779692316,93.500000000000000
-0.599715289256199,154.332066028504073,93.600000000000009
-0.602919403122130,147.901563277316768,93.700000000000003
-0.605987171717172,141.471060526128468,93.800000000000011
-0.608918595041322,135.040557774941163,93.900000000000006
-0.611713673094582,128.610055023753858,94.000000000000000
-0.614372405876952,122.179552272565644,94.100000000000009
-0.616894793388430,115.749049521378268,94.200000000000003
-0.619280835629018,109.318546770190025,94.300000000000011
-0.621530532598714,102.888044019002734,94.400000000000006
-0.623643884297520,96.457541267815429,94.500000000000000
-0.625620890725436,90.027038516627186,94.600000000000009
-0.627461551882461,83.596535765439796,94.700000000000003
-0.629165867768595,77.166033014251582,94.800000000000011
-0.630733838383838,70.735530263064206,94.900000000000006
-0.632165463728191,64.305027511876901,95.000000000000000
-0.633460743801653,57.874524760688743,95.100000000000009
-0.634619678604224,51.444022009501431,95.200000000000003
-0.635642268135905,45.013519258313138,95.300000000000011
-0.636528512396694,38.583016507125834,95.400000000000006
-0.637278411386593,32.152513755938514,95.500000000000000
-0.637891965105601,25.722011004750222,95.600000000000009
-0.638369173553719,19.291508253562917,95.700000000000003
-0.638710036730946,12.861005502374759,95.800000000000011
-0.638914554637282,6.430502751187308,95.900000000000006
0.088290000000000,0.000000000000000,96.000000000000000
0.088290000000000,0.000000000000000,96.100000000000009
0.088290000000000,0.000000000000000,96.200000000000003
0.088290000000000,0.000000000000000,96.300000000000011
0.088290000000000,0.000000000000000,96.400000000000006
0.088290000000000,0.000000000000000,96.500000000000000
0.088290000000000,0.000000000000000,96.600000000000009
0.088290000000000,0.000000000000000,96.700000000000003
0.088290000000000,0.000000000000000,96.800000000000011
0.088290000000000,0.000000000000000,96.900000000000006
0.088290000000000,0.000000000000000,97.000000000000000
0.088290000000000,0.000000000000000,97.100000000000009
0.088290000000000,0.000000000000000,97.200000000000003
0.088290000000000,0.000000000000000,97.300000000000011
0.088290000000000,0.000000000000000,97.400000000000006
0.088290000000000,0.000000000000000,97.500000000000000
0.088290000000000,0.000000000000000,97.599999999999994
0.088290000000000,0.000000000000000,97.699999999999989
0.088290000000000,0.000000000000000,97.799999999999997
0.088290000000000,0.000000000000000,97.899999999999991
0.088290000000000,0.000000000000000,98.000000000000000
0.088290000000000,0.000000000000000,98.099999999999994
0.088290000000000,0.000000000000000,98.199999999999989
0.088290000000000,0.000000000000000,98.299999999999997
0.088290000000000,0.000000000000000,98.399999999999991
0.088290000000000,0.000000000000000,98.500000000000000
0.088290000000000,0.000000000000000,98.599999999999994
0.088290000000000,0.000000000000000,98.699999999999989
0.088290000000000,0.000000000000000,98.799999999999997
0.088290000000000,0.000000000000000,98.899999999999991
0.088290000000000,0.000000000000000,99.000000000000000
0.088290000000000,0.000000000000000,99.099999999999994
0.088290000000000,0.000000000000000,99.199999999999989
0.088290000000000,0.000000000000000,99.299999999999997
0.088290000000000,0.000000000000000,99.399999999999991
0.088290000000000,0.000000000000000,99.500000000000000
0.088290000000000,0.000000000000000,99.599999999999994
0.088290000000000,0.000000000000000,99.699999999999989
0.088290000000000,0.000000000000000,99.799999999999997
0.088290000000000,0.000000000000000,99.899999999999991
0.088290000000000,0.000000000000000,100.000000000000000
0.088290000000000,0.000000000000000,100.099999999999994
0.088290000000000,0.000000000000000,100.199999999999989
0.088290000000000,0.000000000000000,100.299999999999997
0.088290000000000,0.000000000000000,100.399999999999991
0.088290000000000,0.000000000000000,100.500000000000000
0.088290000000000,0.000000000000000,100.599999999999994
0.088290000000000,0.000000000000000,100.699999999999989
0.088290000000000,0.000000000000000,100.799999999999997
0.088290000000000,0.000000000000000,100.899999999999991
0.088290000000000,0.000000000000000,101.000000000000000
0.088290000000000,0.000000000000000,101.099999999999994
0.088290000000000,0.000000000000000,101.199999999999989
0.088290000000000,0.000000000000000,101.299999999999997
0.088290000000000,0.000000000000000,101.399999999999991
0.088290000000000,0.000000000000000,101.500000000000000
0.088290000000000,0.000000000000000,101.599999999999994
0.088290000000000,0.000000000000000,101.699999999999989
0.088290000000000,0.000000000000000,101.799999999999997
0.088290000000000,0.000000000000000,101.899999999999991
0.088290000000000,0.000000000000000,102.000000000000000
0.088290000000000,0.000000000000000,102.099999999999994
0.088290000000000,0.000000000000000,102.199999999999989
0.088290000000000,0.000000000000000,102.299999999999997
0.088290000000000,0.000000000000000,102.399999999999991
0.088290000000000,0.000000000000000,102.500000000000000
0.088290000000000,0.000000000000000,102.599999999999994
0.088290000000000,0.000000000000000,102.699999999999989
0.088290000000000,0.000000000000000,102.799999999999997
0.088290000000000,0.000000000000000,102.899999999999991
0.088290000000000,0.000000000000000,103.000000000000000
0.088290000000000,0.000000000000000,103.099999999999994
0.088290000000000,0.000000000000000,103.199999999999989
0.088290000000000,0.000000000000000,103.299999999999997
0.088290000000000,0.000000000000000,103.399999999999991
0.088290000000000,0.000000000000000,103.500000000000000
0.088290000000000,0.000000000000000,103.599999999999994
0.088290000000000,0.000000000000000,103.699999999999989
0.088290000000000,0.000000000000000,103.799999999999997
0.088290000000000,0.000000000000000,103.899999999999991
0.088290000000000,0.000000000000000,104.000000000000000
0.088290000000000,0.000000000000000,104.099999999999994
0.088290000000000,0.000000000000000,104.199999999999989
0.088290000000000,0.000000000000000,104.299999999999997
0.088290000000000,0.000000000000000,104.399999999999991
0.088290000000000,0.000000000000000,104.500000000000000
0.088290000000000,0.000000000000000,104.599999999999994
0.088290000000000,0.000000000000000,104.699999999999989
0.088290000000000,0.000000000000000,104.799999999999997
0.088290000000000,0.000000000000000,104.899999999999991
0.088290000000000,0.000000000000000,105.000000000000000
0.088290000000000,0.000000000000000,105.099999999999994
0.088290000000000,0.000000000000000,105.199999999999989
0.088290000000000,0.000000000000000,105.299999999999997
0.088290000000000,0.000000000000000,105.399999999999991
0.088290000000000,0.000000000000000,105.500000000000000
0.088290000000000,0.000000000000000,105.599999999999994
0.088290000000000,0.000000000000000,105.699999999999989
0.088290000000000,0.000000000000000,105.799999999999997
0.088290000000000,0.000000000000000,105.899999999999991
0.088290000000000,0.000000000000000,106.000000000000000
0.088290000000000,0.000000000000000,106.099999999999994
0.088290000000000,0.000000000000000,106.199999999999989
0.088290000000000,0.000000000000000,106.299999999999997
0.088290000000000,0.000000000000000,106.399999999999991
0.088290000000000,0.000000000000000,106.500000000000000
0.088290000000000,0.000000000000000,106.599999999999994
0.088290000000000,0.000000000000000,106.699999999999989
0.088290000000000,0.000000000000000,106.799999999999997
0.088290000000000,0.000000000000000,106.899999999999991
0.088290000000000,0.000000000000000,107.000000000000000
0.088290000000000,0.000000000000000,107.099999999999994
0.088290000000000,0.000000000000000,107.199999999999989
0.088290000000000,0.000000000000000,107.299999999999997
0.088290000000000,0.000000000000000,107.399999999999991
0.088290000000000,0.000000000000000,107.500000000000000
0.088290000000000,0.000000000000000,107.599999999999994
0.088290000000000,0.000000000000000,107.699999999999989
0.088290000000000,0.000000000000000,107.799999999999997
0.088290000000000,0.000000000000000,107.899999999999991
0.088290000000000,0.000000000000000,108.000000000000000
0.088290000000000,0.000000000000000,108.099999999999994
0.088290000000000,0.000000000000000,108.199999999999989
0.088290000000000,0.000000000000000,108.299999999999997
0.088290000000000,0.000000000000000,108.399999999999991
0.088290000000000,0.000000000000000,108.500000000000000
0.088290000000000,0.000000000000000,108.599999999999994
0.088290000000000,0.000000000000000,108.699999999999989
0.088290000000000,0.000000000000000,108.799999999999997
0.088290000000000,0.000000000000000,108.899999999999991
0.088290000000000,0.000000000000000,109.000000000000000
0.088290000000000,0.000000000000000,109.099999999999994
0.088290000000000,0.000000000000000,109.199999999999989
0.088290000000000,0.000000000000000,109.299999999999997
0.088290000000000,0.000000000000000,109.399999999999991
0.088290000000000,0.000000000000000,109.500000000000000
0.088290000000000,0.000000000000000,109.599999999999994
0.088290000000000,0.000000000000000,109.699999999999989
0.088290000000000,0.000000000000000,109.799999999999997
0.088290000000000,0.000000000000000,109.899999999999991
0.088290000000000,0.000000000000000,110.000000000000000
0.088290000000000,0.000000000000000,110.099999999999994
0.088290000000000,0.000000000000000,110.199999999999989
0.088290000000000,0.000000000000000,110.299999999999997
0.088290000000000,0.000000000000000,110.399999999999991
0.088290000000000,0.000000000000000,110.500000000000000
0.088290000000000,0.000000000000000,110.599999999999994
0.088290000000000,0.000000000000000,110.699999999999989
0.088290000000000,0.000000000000000,110.799999999999997
0.088290000000000,0.000000000000000,110.899999999999991
0.088290000000000,0.000000000000000,111.000000000000000
0.088290000000000,0.000000000000000,111.099999999999994
0.088290000000000,0.000000000000000,111.199999999999989
0.088290000000000,0.000000000000000,111.299999999999997
0.088290000000000,0.000000000000000,111.399999999999991
0.088290000000000,0.000000000000000,111.500000000000000
0.088290000000000,0.000000000000000,111.599999999999994
0.088290000000000,0.000000000000000,111.699999999999989
0.088290000000000,0.000000000000000,111.799999999999997
0.088290000000000,0.000000000000000,111.899999999999991
0.088290000000000,0.000000000000000,112.000000000000000
0.088290000000000,0.000000000000000,112.099999999999994
0.088290000000000,0.000000000000000,112.199999999999989
0.088290000000000,0.000000000000000,112.299999999999997
0.088290000000000,0.000000000000000,112.399999999999991
0.088290000000000,0.000000000000000,112.500000000000000
0.088290000000000,0.000000000000000,112.599999999999994
0.088290000000000,0.000000000000000,112.699999999999989
0.088290000000000,0.000000000000000,112.799999999999997
0.088290000000000,0.000000000000000,112.899999999999991
0.088290000000000,0.000000000000000,113.000000000000000
0.088290000000000,0.000000000000000,113.099999999999994
0.088290000000000,0.000000000000000,113.199999999999989
0.088290000000000,0.000000000000000,113.299999999999997
0.088290000000000,0.000000000000000,113.399999999999991
0.088290000000000,0.000000000000000,113.500000000000000
0.088290000000000,0.000000000000000,113.599999999999994
0.088290000000000,0.000000000000000,113.699999999999989
0.088290000000000,0.000000000000000,113.799999999999997
0.088290000000000,0.000000000000000,113.899999999999991
0.088290000000000,0.000000000000000,114.000000000000000
0.088290000000000,0.000000000000000,114.099999999999994
0.088290000000000,0.000000000000000,114.199999999999989
0.088290000000000,0.000000000000000,114.299999999999997
0.088290000000000,0.000000000000000,114.399999999999991
0.088290000000000,0.000000000000000,114.500000000000000
0.088290000000000,0.000000000000000,114.599999999999994
0.088290000000000,0.000000000000000,114.699999999999989
0.088290000000000,0.000000000000000,114.799999999999997
0.088290000000000,0.000000000000000,114.899999999999991
0.088290000000000,0.000000000000000,115.000000000000000
0.088290000000000,0.000000000000000,115.099999999999994
0.088290000000000,0.000000000000000,115.199999999999989
0.088290000000000,0.000000000000000,115.299999999999997
0.088290000000000,0.000000000000000,115.399999999999991
0.088290000000000,0.000000000000000,115.500000000000000
0.088290000000000,0.000000000000000,115.599999999999994
0.088290000000000,0.000000000000000,115.699999999999989
0.088290000000000,0.000000000000000,115.799999999999997
0.088290000000000,0.000000000000000,115.899999999999991
0.088290000000000,0.000000000000000,116.000000000000000
0.088290000000000,0.000000000000000,116.099999999999994
0.088290000000000,0.000000000000000,116.199999999999989
0.088290000000000,0.000000000000000,116.299999999999997
0.088290000000000,0.000000000000000,116.399999999999991
0.088290000000000,0.000000000000000,116.500000000000000
0.088290000000000,0.000000000000000,116.599999999999994
0.088290000000000,0.000000000000000,116.699999999999989
0.088290000000000,0.000000000000000,116.799999999999997
0.088290000000000,0.000000000000000,116.899999999999991
0.569059230769231,0.000000000000000,117.000000000000000
0.569089022024984,4.250933309078160,117.099999999999994
0.569178395792242,8.501866618156320,117.199999999999989
0.569327352071006,12.752799927235083,117.299999999999997
0.569535890861276,17.003733236313241,117.399999999999991
0.569804012163051,21.254666545392009,117.500000000000000
0.570131715976331,25.505599854470166,117.599999999999994
0.570519002301118,29.756533163548323,117.699999999999989
0.570965871137410,34.007466472627087,117.799999999999997
0.571472322485207,38.258399781705251,117.899999999999991
0.572038356344510,42.509333090784018,118.000000000000000
0.572663972715319,46.760266399862175,118.099999999999994
0.573349171597633,51.011199708940332,118.199999999999989
0.574093952991453,55.262133018019092,118.299999999999997
0.574898316896778,59.513066327097263,118.399999999999991
0.575762263313609,63.763999636176017,118.500000000000000
0.576685792241946,68.014932945254174,118.599999999999994
0.577668903681788,72.265866254332948,118.700000000000003
0.578711597633136,76.516799563411112,118.799999999999997
0.579813874095989,80.767732872489276,118.899999999999991
0.580975733070348,85.018666181568037,119.000000000000000
0.582197174556213,89.269599490646186,119.099999999999994
0.583478198553583,93.520532799724961,119.200000000000003
0.584818805062459,97.771466108803111,119.299999999999997
0.586218994082840,102.022399417881260,119.399999999999991
0.587678765614727,106.273332726960035,119.500000000000000
0.589198119658120,110.524266036038185,119.599999999999994
0.590777056213018,114.775199345116960,119.700000000000003
0.592415575279421,119.026132654195123,119.799999999999997
0.594113676857331,123.277065963273287,119.899999999999991
0.595871360946746,127.527999272352034,120.000000000000000
0.597688627547666,131.778932581430212,120.099999999999994
0.599565476660092,136.029865890508944,120.200000000000003
0.601501908284024,140.280799199587136,120.299999999999997
0.603497922419461,144.531732508665272,120.399999999999991
0.605553519066404,148.782665817744061,120.500000000000000
0.607668698224852,153.033599126822224,120.599999999999994
0.609843459894806,157.284532435900957,120.700000000000003
0.612077804076266,161.535465744979149,120.799999999999997
0.614371730769231,165.786399054057256,120.899999999999991
0.616725239973702,170.037332363136073,121.000000000000000
0.619138331689678,174.288265672214209,121.099999999999994
0.621611005917160,178.539198981292969,121.200000000000003
0.624143262656147,182.790132290371133,121.299999999999997
0.626735101906640,187.041065599449269,121.399999999999991
0.629386523668639,191.291998908528058,121.500000000000000
0.632097527942143,195.542932217606221,121.599999999999994
0.634868114727153,199.793865526684982,121.700000000000003
0.637698284023669,204.044798835763146,121.799999999999997
0.640588035831689,208.295732144841338,121.899999999999991
0.643537370151216,212.546665453920070,122.000000000000000
0.646546286982248,216.797598762998234,122.099999999999994
0.649614786324786,221.048532072077023,122.200000000000003
0.652742868178830,225.299465381155159,122.299999999999997
0.655930532544378,229.550398690233322,122.399999999999991
0.659177779421433,233.801331999312055,122.500000000000000
0.662484608809993,238.052265308390247,122.599999999999994
0.665851020710059,242.303198617469008,122.700000000000003
0.669277015121630,246.554131926547143,122.799999999999997
0.672762592044707,250.805065235625335,122.899999999999991
0.676307751479290,255.055998544704067,123.000000000000000
0.679912493425378,259.306931853782260,123.099999999999994
0.683576817882972,263.557865162860992,123.200000000000003
0.687300724852071,267.808798471939156,123.299999999999997
0.691084214332676,272.059731781017319,123.399999999999991
0.694927286324786,276.310665090096109,123.500000000000000
0.698829940828402,280.561598399174272,123.599999999999994
0.702792177843524,284.812531708253005,123.700000000000003
0.706813997370151,289.063465017331168,123.799999999999997
0.710895399408284,293.314398326409275,123.899999999999991
0.715036383957922,297.565331635488121,124.000000000000000
0.719236951019066,301.816264944566228,124.099999999999994
0.723497100591716,306.067198253645017,124.200000000000003
0.727816832675871,310.318131562723181,124.299999999999997
0.732196147271532,314.569064871801345,124.399999999999991
0.736635044378698,318.819998180880077,124.500000000000000
0.741133523997370,323.070931489958298,124.599999999999994
0.745691586127548,327.321864799036973,124.700000000000003
0.750309230769231,331.572798108115251,124.799999999999997
0.754986457922419,335.823731417193358,124.899999999999991
0.759723267587114,340.074664726272147,125.000000000000000
0.764519659763313,344.325598035350311,125.099999999999994
0.769375634451019,348.576531344429100,125.200000000000003
0.774291191650230,352.827464653507207,125.299999999999997
0.779266331360946,357.078397962585370,125.399999999999991
0.784301053583169,361.329331271664159,125.500000000000000
0.789395358316896,365.580264580742266,125.599999999999994
0.794549245562130,369.831197889821055,125.700000000000003
0.799762715318869,374.082131198899162,125.799999999999997
0.805035767587113,378.333064507977383,125.899999999999991
0.810368402366864,382.583997817056115,126.000000000000000
0.815760619658119,386.834931126134336,126.099999999999994
0.821212419460881,391.085864435213011,126.200000000000003
0.826723801775148,395.336797744291232,126.299999999999997
0.832294766600920,399.587731053369339,126.399999999999991
0.837925313938198,403.838664362448128,126.500000000000000
0.843615443786982,408.089597671526292,126.599999999999994
0.849365156147272,412.340530980605081,126.700000000000003
0.855174451019066,416.591464289683188,126.799999999999997
0.861043328402366,420.842397598761352,126.899999999999991
0.866971788297173,425.093330907840141,127.000000000000000
0.872959830703484,429.344264216918248,127.099999999999994
0.879007455621302,433.595197525997037,127.200000000000003
0.885114663050624,437.846130835075144,127.299999999999997
0.891281452991452,442.097064144153364,127.399999999999991
0.897507825443787,446.347997453232097,127.500000000000000
0.903793780407626,450.598930762310317,127.599999999999994
0.910139317882972,454.849864071388993,127.700000000000003
0.916544437869822,459.100797380467213,127.799999999999997
0.923009140368178,463.351730689545434,127.899999999999991
0.929533425378041,467.602663998624109,128.000000000000000
0.936117292899408,471.853597307702273,128.099999999999994
0.942760742932281,476.104530616780494,128.199999999999989
0.949463775476661,480.355463925859851,128.300000000000011
0.956226390532543,484.606397234936821,128.399999999999977
0.963048588099934,488.857330544016122,128.500000000000000
0.969930368178829,493.108263853094286,128.599999999999994
0.976871730769230,497.359197162172507,128.699999999999989
0.983872675871138,501.610130471251864,128.800000000000011
0.990933203484548,505.861063780328777,128.899999999999977
0.998053313609468,510.111997089408135,129.000000000000000
1.005233006245890,514.362930398486355,129.099999999999994
1.012472281393819,518.613863707564519,129.199999999999989
1.019771139053255,522.864797016643820,129.300000000000011
1.027129579224193,527.115730325720847,129.399999999999977
1.034547601906640,531.366663634800148,129.500000000000000
1.042025207100591,535.617596943878311,129.599999999999994
1.049562394806048,539.868530252956475,129.699999999999989
1.057159165023012,544.119463562035776,129.800000000000011
1.064815517751478,548.370396871112803,129.899999999999977
1.072531452991453,552.621330180192217,130.000000000000000
1.080306970742932,556.872263489270267,130.099999999999994
1.088142071005916,561.123196798348545,130.199999999999989
1.096036753780409,565.374130107427845,130.300000000000011
1.103991019066402,569.625063416504872,130.399999999999977
1.112004866863906,573.875996725584173,130.500000000000000
1.120078297172912,578.126930034662337,130.599999999999994
1.128211309993424,582.377863343740501,130.699999999999989
1.136403905325445,586.628796652819801,130.800000000000011
1.144656083168966,590.879729961896828,130.899999999999977
1.152967843523997,595.130663270976243,131.000000000000000
1.161339186390532,599.381596580054406,131.099999999999994
1.169770111768572,603.632529889132456,131.199999999999989
1.178260619658121,607.883463198211757,131.300000000000011
1.186810710059172,612.134396507290035,131.400000000000006
1.195420382971729,616.385329816368198,131.500000000000000
1.204089638395792,620.636263125446362,131.599999999999994
1.212818476331360,624.887196434524526,131.699999999999989
1.221606896778436,629.138129743603827,131.800000000000011
1.230454899737015,633.389063052681990,131.900000000000006
1.239362485207101,637.639996361760154,132.000000000000000
1.248329653188691,641.890929670838318,132.099999999999994
1.257356403681787,646.141862979916596,132.199999999999989
1.266442736686392,650.392796288995896,132.300000000000011
1.275588652202499,654.643729598073946,132.400000000000006
1.284794150230112,658.894662907152110,132.500000000000000
1.294059230769230,663.145596216230501,132.599999999999994
1.303383893819854,667.396529525308551,132.699999999999989
1.312768139381986,671.647462834387738,132.800000000000011
1.322211967455622,675.898396143466016,132.900000000000006
1.331715378040762,680.149329452544293,133.000000000000000
1.341278371137409,684.400262761622344,133.099999999999994
1.350900946745561,688.651196070700621,133.199999999999989
1.360583104865221,692.902129379779808,133.300000000000011
1.370324845496384,697.153062688858199,133.400000000000006
1.380126168639053,701.403995997936249,133.500000000000000
1.389987074293228,705.654929307014413,133.599999999999994
1.399907562458907,709.905862616092463,133.699999999999989
1.409887633136096,714.156795925171878,133.800000000000011
1.419927286324787,718.407729234250041,133.900000000000006
1.430026522024983,722.658662543328319,134.000000000000000
1.440185340236686,726.909595852406369,134.099999999999994
1.450403740959894,731.160529161484533,134.199999999999989
1.460681724194610,735.411462470563947,134.300000000000011
1.471019289940829,739.662395779642111,134.400000000000006
1.481416438198554,743.913329088720161,134.500000000000000
1.491873168967784,748.164262397798325,134.599999999999994
1.502389482248520,752.415195706876602,134.699999999999989
1.512965378040763,756.666129015955903,134.800000000000011
1.523600856344511,760.917062325033953,134.900000000000006
1.534295917159763,765.167995634112231,135.000000000000000
1.545050560486521,769.418928943190281,135.099999999999994
1.555864786324785,773.669862252268672,135.199999999999989
1.566738594674557,777.920795561347859,135.300000000000011
1.577671985535832,782.171728870426023,135.400000000000006
1.588664958908613,786.422662179504073,135.500000000000000
1.599717514792899,790.673595488582464,135.599999999999994
1.610829653188691,794.924528797660628,135.699999999999989
1.622001374095990,799.175462106739928,135.800000000000011
1.633232677514793,803.426395415817979,135.900000000000006
1.644523563445102,807.677328724896256,136.000000000000000
1.655874031886916,811.928262033974306,136.099999999999994
1.667284082840235,816.179195343052584,136.199999999999989
1.678753716305064,820.430128652131771,136.300000000000011
1.690282932281394,824.681061961210162,136.400000000000006
1.701871730769230,828.931995270288212,136.500000000000000
1.713520111768572,833.182928579366376,136.599999999999994
1.725228075279420,837.433861888444653,136.699999999999989
1.736995621301776,841.684795197523954,136.800000000000011
1.748822749835635,845.935728506602004,136.900000000000006
1.760709460880999,850.186661815680282,137.000000000000000
1.772655754437869,854.437595124758445,137.099999999999994
1.784661630506244,858.688528433836495,137.199999999999989
1.796727089086129,862.939461742915910,137.300000000000011
1.808852130177515,867.190395051994074,137.400000000000006
1.821036753780407,871.441328361072237,137.500000000000000
1.833280959894805,875.692261670150288,137.599999999999994
1.845584748520708,879.943194979228565,137.699999999999989
1.857948119658121,884.194128288308093,137.800000000000011
1.870371073307035,888.445061597386143,137.900000000000006
1.882853609467455,892.695994906464193,138.000000000000000
1.895395728139381,896.946928215542357,138.099999999999994
1.907997429322812,901.197861524620635,138.199999999999989
1.920658713017753,905.448794833699935,138.300000000000011
1.933379579224195,909.699728142777985,138.400000000000006
1.946160027942143,913.950661451856263,138.500000000000000
1.959000059171597,918.201594760934427,138.599999999999994
1.971899672912556,922.452528070012590,138.699999999999989
1.984858869165025,926.703461379092005,138.800000000000011
1.997877647928994,930.954394688170055,138.900000000000006
2.010956009204470,935.205327997248219,139.000000000000000
2.024093952991452,939.456261306326496,139.099999999999994
2.037291479289939,943.707194615404546,139.199999999999989
2.050548588099935,947.958127924484074,139.300000000000011
2.063865279421434,952.209061233562238,139.400000000000006
2.077241553254438,956.459994542640288,139.500000000000000
2.090677409598947,960.710927851718338,139.599999999999994
2.104172848454962,964.961861160796616,139.699999999999989
2.117727869822486,969.212794469876030,139.800000000000011
2.131342473701513,973.463727778954308,139.900000000000006
2.145016660092044,977.714661088032244,140.000000000000000
2.158750428994082,981.965594397110408,140.099999999999994
2.172543780407624,986.216527706188572,140.199999999999989
2.186396714332677,990.467461015268100,140.300000000000011
2.200309230769232,994.718394324346150,140.400000000000006
2.214281329717291,998.969327633424200,140.500000000000000
2.228313011176856,1003.220260942502250,140.599999999999994
2.242404275147927,1007.471194251580528,140.699999999999989
2.256555121630508,1011.722127560660056,140.800000000000011
2.270765550624590,1015.973060869738219,140.900000000000006
2.285035562130178,1020.223994178816270,141.000000000000000
2.299365156147270,1024.474927487894320,141.099999999999994
2.313754332675869,1028.725860796972711,141.199999999999989
2.328203091715978,1032.976794106052012,141.300000000000011
2.342711433267588,1037.227727415130175,141.400000000000006
2.357279357330703,1041.478660724208567,141.500000000000000
2.371906863905324,1045.729594033286503,141.599999999999994
2.386593952991451,1049.980527342364667,141.699999999999989
2.401340624589088,1054.231460651443967,141.800000000000011
2.416146878698226,1058.482393960522359,141.900000000000006
2.431012715318869,1062.733327269600295,142.000000000000000
2.445938134451018,1066.984260578678459,142.099999999999994
2.460923136094673,1071.235193887756623,142.199999999999989
2.475967720249837,1075.486127196836151,142.300000000000011
2.491071886916504,1079.737060505914087,142.400000000000006
2.506235636094675,1083.987993814992478,142.500000000000000
2.521458967784350,1088.238927124070415,142.599999999999994
2.536741881985533,1092.489860433148579,142.699999999999989
2.552084378698226,1096.740793742228107,142.800000000000011
2.567486457922420,1100.991727051306270,142.900000000000006
2.102178888888889,1105.242660360384434,143.000000000000000
2.102178888888889,1105.242660360384434,143.099999999999994
2.102178888888889,1105.242660360384434,143.199999999999989
2.102178888888889,1105.242660360384434,143.300000000000011
2.102178888888889,1105.242660360384434,143.400000000000006
2.102178888888889,1105.242660360384434,143.500000000000000
2.102178888888889,1105.242660360384434,143.599999999999994
2.102178888888889,1105.242660360384434,143.699999999999989
2.102178888888889,1105.242660360384434,143.800000000000011
2.102178888888889,1105.242660360384434,143.900000000000006
2.102178888888889,1105.242660360384434,144.000000000000000
2.102178888888889,1105.242660360384434,144.099999999999994
2.102178888888889,1105.242660360384434,144.199999999999989
2.102178888888889,1105.242660360384434,144.300000000000011
2.102178888888889,1105.242660360384434,144.400000000000006
2.102178888888889,1105.242660360384434,144.500000000000000
2.102178888888889,1105.242660360384434,144.599999999999994
2.102178888888889,1105.242660360384434,144.699999999999989
2.102178888888889,1105.242660360384434,144.800000000000011
2.102178888888889,1105.242660360384434,144.900000000000006
2.102178888888889,1105.242660360384434,145.000000000000000
2.102178888888889,1105.242660360384434,145.099999999999994
2.102178888888889,1105.242660360384434,145.199999999999989
2.102178888888889,1105.242660360384434,145.300000000000011
2.102178888888889,1105.242660360384434,145.400000000000006
2.102178888888889,1105.242660360384434,145.500000000000000
2.102178888888889,1105.242660360384434,145.599999999999994
2.102178888888889,1105.242660360384434,145.699999999999989
2.102178888888889,1105.242660360384434,145.800000000000011
2.102178888888889,1105.242660360384434,145.900000000000006
2.102178888888889,1105.242660360384434,146.000000000000000
2.102178888888889,1105.242660360384434,146.099999999999994
2.102178888888889,1105.242660360384434,146.199999999999989
2.102178888888889,1105.242660360384434,146.300000000000011
2.102178888888889,1105.242660360384434,146.400000000000006
2.102178888888889,1105.242660360384434,146.500000000000000
2.102178888888889,1105.242660360384434,146.599999999999994
2.102178888888889,1105.242660360384434,146.699999999999989
2.102178888888889,1105.242660360384434,146.800000000000011
2.102178888888889,1105.242660360384434,146.900000000000006
2.102178888888889,1105.242660360384434,147.000000000000000
2.102178888888889,1105.242660360384434,147.099999999999994
2.102178888888889,1105.242660360384434,147.199999999999989
2.102178888888889,1105.242660360384434,147.300000000000011
2.102178888888889,1105.242660360384434,147.400000000000006
2.102178888888889,1105.242660360384434,147.500000000000000
2.102178888888889,1105.242660360384434,147.599999999999994
2.102178888888889,1105.242660360384434,147.699999999999989
2.102178888888889,1105.242660360384434,147.800000000000011
2.102178888888889,1105.242660360384434,147.900000000000006
2.102178888888889,1105.242660360384434,148.000000000000000
2.102178888888889,1105.242660360384434,148.099999999999994
2.102178888888889,1105.242660360384434,148.199999999999989
2.102178888888889,1105.242660360384434,148.300000000000011
2.102178888888889,1105.242660360384434,148.400000000000006
2.102178888888889,1105.242660360384434,148.500000000000000
2.102178888888889,1105.242660360384434,148.599999999999994
2.102178888888889,1105.242660360384434,148.699999999999989
2.102178888888889,1105.242660360384434,148.800000000000011
2.102178888888889,1105.242660360384434,148.900000000000006
2.102178888888889,1105.242660360384434,149.000000000000000
2.102178888888889,1105.242660360384434,149.099999999999994
2.102178888888889,1105.242660360384434,149.199999999999989
2.102178888888889,1105.242660360384434,149.300000000000011
2.102178888888889,1105.242660360384434,149.400000000000006
2.102178888888889,1105.242660360384434,149.500000000000000
2.102178888888889,1105.242660360384434,149.599999999999994
2.102178888888889,1105.242660360384434,149.699999999999989
2.102178888888889,1105.242660360384434,149.800000000000011
2.102178888888889,1105.242660360384434,149.900000000000006
2.102178888888889,1105.242660360384434,150.000000000000000
2.102178888888889,1105.242660360384434,150.099999999999994
2.102178888888889,1105.242660360384434,150.199999999999989
2.102178888888889,1105.242660360384434,150.300000000000011
2.102178888888889,1105.242660360384434,150.400000000000006
2.102178888888889,1105.242660360384434,150.500000000000000
2.102178888888889,1105.242660360384434,150.599999999999994
2.102178888888889,1105.242660360384434,150.699999999999989
2.102178888888889,1105.242660360384434,150.800000000000011
2.102178888888889,1105.242660360384434,150.900000000000006
2.102178888888889,1105.242660360384434,151.000000000000000
2.102178888888889,1105.242660360384434,151.099999999999994
2.102178888888889,1105.242660360384434,151.199999999999989
2.102178888888889,1105.242660360384434,151.300000000000011
2.102178888888889,1105.242660360384434,151.400000000000006
2.102178888888889,1105.242660360384434,151.500000000000000
2.102178888888889,1105.242660360384434,151.599999999999994
2.102178888888889,1105.242660360384434,151.699999999999989
2.102178888888889,1105.242660360384434,151.800000000000011
2.102178888888889,1105.242660360384434,151.900000000000006
2.102178888888889,1105.242660360384434,152.000000000000000
2.102178888888889,1105.242660360384434,152.099999999999994
2.102178888888889,1105.242660360384434,152.199999999999989
2.102178888888889,1105.242660360384434,152.300000000000011
2.102178888888889,1105.242660360384434,152.400000000000006
2.102178888888889,1105.242660360384434,152.500000000000000
2.102178888888889,1105.242660360384434,152.599999999999994
2.102178888888889,1105.242660360384434,152.699999999999989
2.102178888888889,1105.242660360384434,152.800000000000011
2.102178888888889,1105.242660360384434,152.900000000000006
2.102178888888889,1105.242660360384434,153.000000000000000
2.102178888888889,1105.242660360384434,153.099999999999994
2.102178888888889,1105.242660360384434,153.199999999999989
2.102178888888889,1105.242660360384434,153.300000000000011
2.102178888888889,1105.242660360384434,153.400000000000006
2.102178888888889,1105.242660360384434,153.500000000000000
2.102178888888889,1105.242660360384434,153.599999999999994
2.102178888888889,1105.242660360384434,153.699999999999989
2.102178888888889,1105.242660360384434,153.800000000000011
2.102178888888889,1105.242660360384434,153.900000000000006
2.102178888888889,1105.242660360384434,154.000000000000000
2.102178888888889,1105.242660360384434,154.099999999999994
2.102178888888889,1105.242660360384434,154.199999999999989
2.102178888888889,1105.242660360384434,154.300000000000011
2.102178888888889,1105.242660360384434,154.400000000000006
2.102178888888889,1105.242660360384434,154.500000000000000
2.102178888888889,1105.242660360384434,154.599999999999994
2.102178888888889,1105.242660360384434,154.699999999999989
2.102178888888889,1105.242660360384434,154.800000000000011
2.102178888888889,1105.242660360384434,154.900000000000006
1.633428888888889,1105.242660360384434,155.000000000000000
1.618353042534723,1101.098000384033185,155.099999999999994
1.603333836805557,1096.953340407681935,155.199999999999989
1.588371271701387,1092.808680431329776,155.300000000000011
1.573465347222221,1088.664020454978527,155.400000000000006
1.558616063368056,1084.519360478627050,155.500000000000000
1.543823420138890,1080.374700502276028,155.599999999999994
1.529087417534724,1076.230040525924778,155.699999999999989
1.514408055555554,1072.085380549572392,155.800000000000011
1.499785334201388,1067.940720573221142,155.900000000000006
1.485219253472222,1063.796060596869893,156.000000000000000
1.470709813368056,1059.651400620518871,156.099999999999994
1.456257013888890,1055.506740644167621,156.199999999999989
1.441860855034721,1051.362080667815235,156.300000000000011
1.427521336805555,1047.217420691463985,156.400000000000006
1.413238459201389,1043.072760715112736,156.500000000000000
1.399012222222223,1038.928100738761714,156.599999999999994
1.384842625868057,1034.783440762410464,156.699999999999989
1.370729670138887,1030.638780786057850,156.800000000000011
1.356673355034722,1026.494120809706828,156.900000000000006
1.342673680555555,1022.349460833355351,157.000000000000000
1.328730646701390,1018.204800857004443,157.099999999999994
1.314844253472223,1014.060140880653080,157.199999999999989
1.301014500868054,1009.915480904300807,157.300000000000011
1.287241388888888,1005.770820927949444,157.400000000000006
1.273524917534722,1001.626160951598422,157.500000000000000
1.259865086805556,997.481500975247172,157.599999999999994
1.246261896701390,993.336840998895809,157.699999999999989
1.232715347222221,989.192181022543650,157.800000000000011
1.219225438368055,985.047521046192287,157.900000000000006
1.205792170138889,980.902861069841265,158.000000000000000
1.192415542534723,976.758201093490015,158.099999999999994
1.179095555555557,972.613541117138652,158.199999999999989
1.165832209201387,968.468881140786266,158.300000000000011
1.152625503472221,964.324221164435016,158.400000000000006
1.139475438368055,960.179561188083881,158.500000000000000
1.126382013888889,956.034901211732517,158.599999999999994
1.113345230034723,951.890241235381382,158.699999999999989
1.100365086805554,947.745581259028995,158.800000000000011
1.087441584201388,943.600921282677973,158.900000000000006
1.074574722222222,939.456261306326724,159.000000000000000
1.061764500868056,935.311601329975360,159.099999999999994
1.049010920138890,931.166941353624225,159.199999999999989
1.036313980034721,927.022281377271838,159.300000000000011
1.023673680555555,922.877621400920816,159.400000000000006
1.011090021701389,918.732961424569567,159.500000000000000
0.998563003472222,914.588301448218090,159.599999999999994
0.986092625868057,910.443641471867181,159.699999999999989
0.973678888888887,906.298981495514568,159.800000000000011
0.961321792534721,902.154321519163545,159.900000000000006
0.949021336805555,898.009661542812296,160.000000000000000
0.936777521701389,893.865001566460933,160.099999999999994
0.924590347222223,889.720341590109911,160.199999999999989
0.912459813368054,885.575681613757524,160.300000000000011
0.900385920138888,881.431021637406388,160.400000000000006
0.888368667534722,877.286361661055025,160.500000000000000
0.876408055555556,873.141701684703776,160.599999999999994
0.864504084201390,868.997041708352754,160.699999999999989
0.852656753472221,864.852381732000367,160.800000000000011
0.840866063368054,860.707721755649004,160.900000000000006
0.829132013888889,856.563061779297868,161.000000000000000
0.817454605034722,852.418401802946619,161.099999999999994
0.805833836805557,848.273741826595597,161.199999999999989
0.794269709201387,844.129081850243097,161.300000000000011
0.782762222222221,839.984421873891733,161.400000000000006
0.771311375868055,835.839761897540484,161.500000000000000
0.759917170138889,831.695101921189462,161.599999999999994
0.748579605034723,827.550441944838326,161.699999999999989
0.737298680555554,823.405781968485940,161.800000000000011
0.726074396701388,819.261121992134576,161.900000000000006
0.714906753472222,815.116462015783554,162.000000000000000
0.703795750868056,810.971802039432305,162.099999999999994
0.692741388888890,806.827142063080942,162.199999999999989
0.681743667534721,802.682482086728783,162.300000000000011
0.670802586805555,798.537822110377306,162.400000000000006
0.659918146701389,794.393162134026397,162.500000000000000
0.649090347222222,790.248502157675034,162.599999999999994
0.638319188368057,786.103842181323785,162.699999999999989
0.627604670138887,781.959182204971512,162.800000000000011
0.616946792534721,777.814522228620149,162.900000000000006
1.075095555555555,773.669862252269013,163.000000000000000
1.075095555555555,773.669862252269013,163.099999999999994
1.075095555555555,773.669862252269013,163.199999999999989
1.075095555555555,773.669862252269013,163.300000000000011
1.075095555555555,773.669862252269013,163.400000000000006
1.075095555555555,773.669862252269013,163.500000000000000
1.075095555555555,773.669862252269013,163.599999999999994
1.075095555555555,773.669862252269013,163.699999999999989
1.075095555555555,773.669862252269013,163.800000000000011
1.075095555555555,773.669862252269013,163.900000000000006
1.075095555555555,773.669862252269013,164.000000000000000
1.075095555555555,773.669862252269013,164.099999999999994
1.075095555555555,773.669862252269013,164.199999999999989
1.075095555555555,773.669862252269013,164.300000000000011
1.075095555555555,773.669862252269013,164.400000000000006
1.075095555555555,773.669862252269013,164.500000000000000
1.075095555555555,773.669862252269013,164.599999999999994
1.075095555555555,773.669862252269013,164.699999999999989
1.075095555555555,773.669862252269013,164.800000000000011
1.075095555555555,773.669862252269013,164.900000000000006
1.075095555555555,773.669862252269013,165.000000000000000
1.075095555555555,773.669862252269013,165.099999999999994
1.075095555555555,773.669862252269013,165.199999999999989
1.075095555555555,773.669862252269013,165.300000000000011
1.075095555555555,773.669862252269013,165.400000000000006
1.075095555555555,773.669862252269013,165.500000000000000
1.075095555555555,773.669862252269013,165.599999999999994
1.075095555555555,773.669862252269013,165.699999999999989
1.075095555555555,773.669862252269013,165.800000000000011
1.075095555555555,773.669862252269013,165.900000000000006
1.075095555555555,773.669862252269013,166.000000000000000
1.075095555555555,773.669862252269013,166.099999999999994
1.075095555555555,773.669862252269013,166.199999999999989
1.075095555555555,773.669862252269013,166.300000000000011
1.075095555555555,773.669862252269013,166.400000000000006
1.075095555555555,773.669862252269013,166.500000000000000
1.075095555555555,773.669862252269013,166.599999999999994
1.075095555555555,773.669862252269013,166.699999999999989
1.075095555555555,773.669862252269013,166.800000000000011
1.075095555555555,773.669862252269013,166.900000000000006
1.075095555555555,773.669862252269013,167.000000000000000
1.075095555555555,773.669862252269013,167.099999999999994
1.075095555555555,773.669862252269013,167.199999999999989
1.075095555555555,773.669862252269013,167.300000000000011
1.075095555555555,773.669862252269013,167.400000000000006
1.075095555555555,773.669862252269013,167.500000000000000
1.075095555555555,773.669862252269013,167.599999999999994
1.075095555555555,773.669862252269013,167.699999999999989
1.075095555555555,773.669862252269013,167.800000000000011
1.075095555555555,773.669862252269013,167.900000000000006
1.075095555555555,773.669862252269013,168.000000000000000
1.075095555555555,773.669862252269013,168.099999999999994
1.075095555555555,773.669862252269013,168.199999999999989
1.075095555555555,773.669862252269013,168.300000000000011
1.075095555555555,773.669862252269013,168.400000000000006
1.075095555555555,773.669862252269013,168.500000000000000
1.075095555555555,773.669862252269013,168.599999999999994
1.075095555555555,773.669862252269013,168.699999999999989
1.075095555555555,773.669862252269013,168.800000000000011
1.075095555555555,773.669862252269013,168.900000000000006
1.075095555555555,773.669862252269013,169.000000000000000
1.075095555555555,773.669862252269013,169.099999999999994
1.075095555555555,773.669862252269013,169.199999999999989
1.075095555555555,773.669862252269013,169.300000000000011
1.075095555555555,773.669862252269013,169.400000000000006
1.075095555555555,773.669862252269013,169.500000000000000
1.075095555555555,773.669862252269013,169.599999999999994
1.075095555555555,773.669862252269013,169.699999999999989
1.075095555555555,773.669862252269013,169.800000000000011
1.075095555555555,773.669862252269013,169.900000000000006
1.075095555555555,773.669862252269013,170.000000000000000
1.075095555555555,773.669862252269013,170.099999999999994
1.075095555555555,773.669862252269013,170.199999999999989
1.075095555555555,773.669862252269013,170.300000000000011
1.075095555555555,773.669862252269013,170.400000000000006
1.075095555555555,773.669862252269013,170.500000000000000
1.075095555555555,773.669862252269013,170.599999999999994
1.075095555555555,773.669862252269013,170.699999999999989
1.075095555555555,773.669862252269013,170.800000000000011
1.075095555555555,773.669862252269013,170.900000000000006
1.075095555555555,773.669862252269013,171.000000000000000
1.075095555555555,773.669862252269013,171.099999999999994
1.075095555555555,773.669862252269013,171.199999999999989
1.075095555555555,773.669862252269013,171.300000000000011
1.075095555555555,773.669862252269013,171.400000000000006
1.075095555555555,773.669862252269013,171.500000000000000
1.075095555555555,773.669862252269013,171.599999999999994
1.075095555555555,773.669862252269013,171.699999999999989
1.075095555555555,773.669862252269013,171.800000000000011
1.075095555555555,773.669862252269013,171.900000000000006
1.075095555555555,773.669862252269013,172.000000000000000
1.075095555555555,773.669862252269013,172.099999999999994
1.075095555555555,773.669862252269013,172.199999999999989
1.075095555555555,773.669862252269013,172.300000000000011
1.075095555555555,773.669862252269013,172.400000000000006
1.075095555555555,773.669862252269013,172.500000000000000
1.075095555555555,773.669862252269013,172.599999999999994
1.075095555555555,773.669862252269013,172.699999999999989
1.075095555555555,773.669862252269013,172.800000000000011
1.075095555555555,773.669862252269013,172.900000000000006
1.075095555555555,773.669862252269013,173.000000000000000
1.075095555555555,773.669862252269013,173.099999999999994
1.075095555555555,773.669862252269013,173.199999999999989
1.075095555555555,773.669862252269013,173.300000000000011
1.075095555555555,773.669862252269013,173.400000000000006
1.075095555555555,773.669862252269013,173.500000000000000
1.075095555555555,773.669862252269013,173.599999999999994
1.075095555555555,773.669862252269013,173.699999999999989
1.075095555555555,773.669862252269013,173.800000000000011
1.075095555555555,773.669862252269013,173.900000000000006
1.075095555555555,773.669862252269013,174.000000000000000
1.075095555555555,773.669862252269013,174.099999999999994
1.075095555555555,773.669862252269013,174.199999999999989
1.075095555555555,773.669862252269013,174.300000000000011
1.075095555555555,773.669862252269013,174.400000000000006
1.075095555555555,773.669862252269013,174.500000000000000
1.075095555555555,773.669862252269013,174.599999999999994
1.075095555555555,773.669862252269013,174.699999999999989
1.075095555555555,773.669862252269013,174.800000000000011
1.075095555555555,773.669862252269013,174.900000000000006
1.075095555555555,773.669862252269013,175.000000000000000
1.075095555555555,773.669862252269013,175.099999999999994
1.075095555555555,773.669862252269013,175.199999999999989
1.075095555555555,773.669862252269013,175.300000000000011
1.075095555555555,773.669862252269013,175.400000000000006
1.075095555555555,773.669862252269013,175.500000000000000
1.075095555555555,773.669862252269013,175.599999999999994
1.075095555555555,773.669862252269013,175.699999999999989
1.075095555555555,773.669862252269013,175.800000000000011
1.075095555555555,773.669862252269013,175.900000000000006
0.345928888888889,773.669862252269013,176.000000000000000
0.329550657793211,767.222613400167120,176.099999999999994
0.313309483024693,760.775364548065340,176.199999999999989
0.297205364583331,754.328115695961628,176.300000000000011
0.281238302469135,747.880866843859735,176.400000000000006
0.265408296682099,741.433617991757956,176.500000000000000
0.249715347222223,734.986369139655835,176.599999999999994
0.234159454089508,728.539120287553942,176.699999999999989
0.218740617283949,722.091871435450457,176.800000000000011
0.203458836805555,715.644622583348450,176.900000000000006
0.188314112654321,709.197373731246557,177.000000000000000
0.173306444830248,702.750124879144778,177.099999999999994
0.158435833333335,696.302876027042885,177.199999999999989
0.143702278163579,689.855627174939173,177.300000000000011
0.129105779320987,683.408378322837393,177.400000000000006
0.114646336805555,676.961129470735273,177.500000000000000
0.100323950617285,670.513880618633380,177.599999999999994
0.086138620756174,664.066631766531600,177.699999999999989
0.072090347222221,657.619382914427888,177.800000000000011
0.058179130015431,651.172134062326109,177.900000000000006
0.044404969135802,644.724885210224102,178.000000000000000
0.030767864583334,638.277636358122322,178.099999999999994
0.017267816358026,631.830387506020429,178.199999999999989
0.003904824459875,625.383138653916717,178.300000000000011
-0.009321111111112,618.935889801814710,178.400000000000006
-0.022409990354938,612.488640949712931,178.500000000000000
-0.035361813271604,606.041392097611151,178.599999999999994
-0.048176579861110,599.594143245509144,178.699999999999989
-0.060854290123458,593.146894393405546,178.800000000000011
-0.073394944058643,586.699645541303653,178.900000000000006
-0.085798541666667,580.252396689201760,179.000000000000000
-0.098065082947530,573.805147837099867,179.099999999999994
-0.110194567901233,567.357898984998087,179.199999999999989
-0.122186996527779,560.910650132894375,179.300000000000011
-0.134042368827161,554.463401280792368,179.400000000000006
-0.145760684799383,548.016152428690589,179.500000000000000
-0.157341944444444,541.568903576588582,179.599999999999994
-0.168786147762344,535.121654724486802,179.699999999999989
-0.180093294753088,528.674405872383090,179.800000000000011
-0.191263385416667,522.227157020281197,179.900000000000006
-0.202296419753086,515.779908168179304,180.000000000000000
-0.213192397762345,509.332659316077525,180.099999999999994
-0.223951319444443,502.885410463975632,180.199999999999989
-0.234573184799384,496.438161611871919,180.300000000000011
-0.245057993827161,489.990912759769969,180.400000000000006
-0.255405746527778,483.543663907668133,180.500000000000000
-0.265616442901234,477.096415055566240,180.599999999999994
-0.275690082947530,470.649166203464347,180.699999999999989
-0.285626666666668,464.201917351360578,180.800000000000011
-0.295426194058643,457.754668499258742,180.900000000000006
-0.305088665123457,451.307419647156848,181.000000000000000
-0.314614079861111,444.860170795055069,181.099999999999994
-0.324002438271604,438.412921942953176,181.199999999999989
-0.333253740354939,431.965673090849407,181.300000000000011
-0.342367986111112,425.518424238747571,181.400000000000006
-0.351345175540123,419.071175386645677,181.500000000000000
-0.360185308641975,412.623926534543841,181.599999999999994
-0.368888385416666,406.176677682442005,181.699999999999989
-0.377454405864198,399.729428830338179,181.800000000000011
-0.385883369984568,393.282179978236286,181.900000000000006
-0.394175277777778,386.834931126134506,182.000000000000000
-0.402330129243827,380.387682274032670,182.099999999999994
-0.410347924382715,373.940433421930720,182.199999999999989
-0.418228663194445,367.493184569827008,182.300000000000011
-0.425972345679013,361.045935717725229,182.400000000000006
-0.433578971836420,354.598686865623279,182.500000000000000
-0.441048541666666,348.151438013521442,182.599999999999994
-0.448381055169752,341.704189161419549,182.699999999999989
-0.455576512345680,335.256940309315723,182.800000000000011
-0.462634913194445,328.809691457213944,182.900000000000006
-0.469556257716049,322.362442605112051,183.000000000000000
-0.476340545910493,315.915193753010215,183.099999999999994
-0.482987777777777,309.467944900908321,183.199999999999989
-0.489497953317902,303.020696048804552,183.300000000000011
-0.495871072530865,296.573447196702773,183.400000000000006
-0.502107135416667,290.126198344600880,183.500000000000000
-0.508206141975308,283.678949492499044,183.599999999999994
-0.514168092206789,277.231700640397150,183.699999999999989
-0.519992986111112,270.784451788293381,183.800000000000011
-0.525680823688272,264.337202936191545,183.900000000000006
-0.531231604938271,257.889954084089652,184.000000000000000
-0.536645329861111,251.442705231987816,184.099999999999994
-0.541921998456789,244.995456379885923,184.199999999999989
-0.547061610725309,238.548207527782182,184.300000000000011
-0.552064166666667,232.100958675680289,184.400000000000006
-0.556929666280864,225.653709823578424,184.500000000000000
-0.561658109567901,219.206460971476588,184.599999999999994
-0.566249496527777,212.759212119374723,184.699999999999989
-0.570703827160494,206.311963267270983,184.800000000000011
-0.575021101466049,199.864714415169090,184.900000000000006
-0.579201319444444,193.417465563067253,185.000000000000000
-0.583244481095679,186.970216710965360,185.099999999999994
-0.587150586419752,180.522967858863552,185.199999999999989
-0.590919635416667,174.075719006759783,185.300000000000011
-0.594551628086420,167.628470154657862,185.400000000000006
-0.598046564429012,161.181221302556025,185.500000000000000
-0.601404444444444,154.733972450454161,185.599999999999994
-0.604625268132716,148.286723598352324,185.699999999999989
-0.607709035493827,141.839474746248555,185.800000000000011
-0.610655746527778,135.392225894146691,185.900000000000006
-0.613465401234568,128.944977042044826,186.000000000000000
-0.616137999614197,122.497728189942961,186.099999999999994
-0.618673541666666,116.050479337841111,186.199999999999989
-0.621072027391975,109.603230485737427,186.300000000000011
-0.623333456790123,103.155981633635562,186.400000000000006
-0.625457829861111,96.708732781533698,186.500000000000000
-0.627445146604938,90.261483929431705,186.599999999999994
-0.629295407021605,83.814235077329840,186.699999999999989
-0.631008611111111,77.366986225226128,186.800000000000011
-0.632584758873457,70.919737373124278,186.900000000000006
-0.634023850308642,64.472488521022413,187.000000000000000
-0.635325885416666,58.025239668920555,187.099999999999994
-0.636490864197531,51.577990816818698,187.199999999999989
-0.637518786651235,45.130741964715000,187.300000000000011
-0.638409652777778,38.683493112613142,187.400000000000006
-0.639163462577160,32.236244260511135,187.500000000000000
-0.639780216049383,25.788995408409281,187.599999999999994
-0.640259913194444,19.341746556307420,187.699999999999989
-0.640602554012346,12.894497704203719,187.800000000000011
-0.640808138503086,6.447248852101859,187.900000000000006
0.088290000000000,0.000000000000000,188.000000000000000
0.088290000000000,0.000000000000000,188.099999999999994
0.088290000000000,0.000000000000000,188.199999999999989
0.088290000000000,0.000000000000000,188.300000000000011
0.088290000000000,0.000000000000000,188.400000000000006
0.088290000000000,0.000000000000000,188.500000000000000
0.088290000000000,0.000000000000000,188.599999999999994
0.088290000000000,0.000000000000000,188.699999999999989
0.088290000000000,0.000000000000000,188.800000000000011
0.088290000000000,0.000000000000000,188.900000000000006
0.088290000000000,0.000000000000000,189.000000000000000
0.088290000000000,0.000000000000000,189.099999999999994
0.088290000000000,0.000000000000000,189.199999999999989
0.088290000000000,0.000000000000000,189.300000000000011
0.088290000000000,0.000000000000000,189.400000000000006
0.088290000000000,0.000000000000000,189.500000000000000
0.088290000000000,0.000000000000000,189.599999999999994
0.088290000000000,0.000000000000000,189.699999999999989
0.088290000000000,0.000000000000000,189.800000000000011
0.088290000000000,0.000000000000000,189.900000000000006
0.088290000000000,0.000000000000000,190.000000000000000
0.088290000000000,0.000000000000000,190.099999999999994
0.088290000000000,0.000000000000000,190.199999999999989
0.088290000000000,0.000000000000000,190.300000000000011
0.088290000000000,0.000000000000000,190.400000000000006
0.088290000000000,0.000000000000000,190.500000000000000
0.088290000000000,0.000000000000000,190.599999999999994
0.088290000000000,0.000000000000000,190.699999999999989
0.088290000000000,0.000000000000000,190.800000000000011
0.088290000000000,0.000000000000000,190.900000000000006
0.088290000000000,0.000000000000000,191.000000000000000
0.088290000000000,0.000000000000000,191.099999999999994
0.088290000000000,0.000000000000000,191.199999999999989
0.088290000000000,0.000000000000000,191.300000000000011
0.088290000000000,0.000000000000000,191.400000000000006
0.088290000000000,0.000000000000000,191.500000000000000
0.088290000000000,0.000000000000000,191.599999999999994
0.088290000000000,0.000000000000000,191.699999999999989
0.088290000000000,0.000000000000000,191.800000000000011
0.088290000000000,0.000000000000000,191.900000000000006
0.088290000000000,0.000000000000000,192.000000000000000
0.088290000000000,0.000000000000000,192.099999999999994
0.088290000000000,0.000000000000000,192.199999999999989
0.088290000000000,0.000000000000000,192.300000000000011
0.088290000000000,0.000000000000000,192.400000000000006
0.088290000000000,0.000000000000000,192.500000000000000
0.088290000000000,0.000000000000000,192.599999999999994
0.088290000000000,0.000000000000000,192.699999999999989
0.088290000000000,0.000000000000000,192.800000000000011
0.088290000000000,0.000000000000000,192.900000000000006
0.088290000000000,0.000000000000000,193.000000000000000
0.088290000000000,0.000000000000000,193.099999999999994
0.088290000000000,0.000000000000000,193.199999999999989
0.088290000000000,0.000000000000000,193.300000000000011
0.088290000000000,0.000000000000000,193.400000000000006
0.088290000000000,0.000000000000000,193.500000000000000
0.088290000000000,0.000000000000000,193.599999999999994
0.088290000000000,0.000000000000000,193.699999999999989
0.088290000000000,0.000000000000000,193.800000000000011
0.088290000000000,0.000000000000000,193.900000000000006
0.088290000000000,0.000000000000000,194.000000000000000
0.088290000000000,0.000000000000000,194.099999999999994
0.088290000000000,0.000000000000000,194.199999999999989
0.088290000000000,0.000000000000000,194.300000000000011
0.088290000000000,0.000000000000000,194.400000000000006
0.088290000000000,0.000000000000000,194.500000000000000
0.088290000000000,0.000000000000000,194.599999999999994
0.088290000000000,0.000000000000000,194.699999999999989
0.088290000000000,0.000000000000000,194.800000000000011
0.088290000000000,0.000000000000000,194.900000000000006
0.088290000000000,0.000000000000000,195.000000000000000


==> dc_vt.csv <==
### zb ###
#
t,v
0.000000000000000,0.000000000000000
0.195195195195195,0.000000000000000
0.390390390390390,0.000000000000000
0.585585585585586,0.000000000000000
0.780780780780781,0.000000000000000
0.975975975975976,0.000000000000000
1.171171171171171,0.000000000000000
1.366366366366366,0.000000000000000
1.561561561561561,0.000000000000000
1.756756756756757,0.000000000000000
1.951951951951952,0.000000000000000
2.147147147147147,0.000000000000000
2.342342342342342,0.000000000000000
2.537537537537538,0.000000000000000
2.732732732732733,0.000000000000000
2.927927927927928,0.000000000000000
3.123123123123123,0.000000000000000
3.318318318318318,0.000000000000000
3.513513513513514,0.000000000000000
3.708708708708709,0.000000000000000
3.903903903903904,0.000000000000000
4.099099099099099,0.000000000000000
4.294294294294295,0.000000000000000
4.489489489489490,0.000000000000000
4.684684684684685,0.000000000000000
4.879879879879880,0.000000000000000
5.075075075075075,0.000000000000000
5.270270270270270,0.000000000000000
5.465465465465465,0.000000000000000
5.660660660660660,0.000000000000000
5.855855855855856,0.000000000000000
6.051051051051051,0.000000000000000
6.246246246246246,0.000000000000000
6.441441441441442,0.000000000000000
6.636636636636637,0.000000000000000
6.831831831831832,0.000000000000000
7.027027027027027,0.000000000000000
7.222222222222222,0.000000000000000
7.417417417417417,0.000000000000000
7.612612612612613,0.000000000000000
7.807807807807808,0.000000000000000
8.003003003003004,0.000000000000000
8.198198198198199,0.000000000000000
8.393393393393394,0.000000000000000
8.588588588588589,0.000000000000000
8.783783783783784,0.000000000000000
8.978978978978979,0.000000000000000
9.174174174174174,0.000000000000000
9.369369369369370,0.000000000000000
9.564564564564565,0.000000000000000
9.759759759759760,0.000000000000000
9.954954954954955,0.000000000000000
10.150150150150150,0.000000000000000
10.345345345345345,0.000000000000000
10.540540540540540,0.000000000000000
10.735735735735735,0.000000000000000
10.930930930930931,0.000000000000000
11.126126126126126,0.131381381381381
11.321321321321321,0.334709709709709
11.516516516516516,0.538038038038038
11.711711711711711,0.741366366366366
11.906906906906906,0.944694694694694
12.102102102102101,1.148023023023022
12.297297297297296,1.351351351351351
12.492492492492492,1.554679679679679
12.687687687687689,1.758008008008009
12.882882882882884,1.961336336336337
13.078078078078079,2.164664664664666
13.273273273273274,2.367992992992994
13.468468468468469,2.571321321321322
13.663663663663664,2.774649649649650
13.858858858858859,2.977977977977979
14.054054054054054,3.181306306306307
14.249249249249250,3.384634634634635
14.444444444444445,3.587962962962963
14.639639639639640,3.791291291291292
14.834834834834835,3.994619619619620
15.030030030030030,4.166666666666667
15.225225225225225,4.166666666666667
15.420420420420420,4.166666666666667
15.615615615615615,4.166666666666667
15.810810810810811,4.166666666666667
16.006006006006007,4.166666666666667
16.201201201201201,4.166666666666667
16.396396396396398,4.166666666666667
16.591591591591591,4.166666666666667
16.786786786786788,4.166666666666667
16.981981981981981,4.166666666666667
17.177177177177178,4.166666666666667
17.372372372372372,4.166666666666667
17.567567567567568,4.166666666666667
17.762762762762762,4.166666666666667
17.957957957957959,4.166666666666667
18.153153153153152,4.166666666666667
18.348348348348349,4.166666666666667
18.543543543543542,4.166666666666667
18.738738738738739,4.166666666666667
18.933933933933933,4.166666666666667
19.129129129129129,4.166666666666667
19.324324324324323,4.166666666666667
19.519519519519520,4.166666666666667
19.714714714714713,4.166666666666667
19.909909909909910,4.166666666666667
20.105105105105107,4.166666666666667
20.300300300300300,4.166666666666667
20.495495495495497,4.166666666666667
20.690690690690690,4.166666666666667
20.885885885885887,4.166666666666667
21.081081081081081,4.166666666666667
21.276276276276278,4.166666666666667
21.471471471471471,4.166666666666667
21.666666666666668,4.166666666666667
21.861861861861861,4.166666666666667
22.057057057057058,4.166666666666667
22.252252252252251,4.166666666666667
22.447447447447448,4.166666666666667
22.642642642642642,4.166666666666667
22.837837837837839,4.166666666666667
23.033033033033032,4.139139139139140
23.228228228228229,3.976476476476476
23.423423423423422,3.813813813813815
23.618618618618619,3.651151151151151
23.813813813813812,3.488488488488490
24.009009009009009,3.325825825825826
24.204204204204203,3.163163163163165
24.399399399399400,3.000500500500500
24.594594594594593,2.837837837837839
24.789789789789790,2.675175175175175
24.984984984984983,2.512512512512514
25.180180180180180,2.349849849849850
25.375375375375377,2.187187187187186
25.570570570570570,2.024524524524525
25.765765765765767,1.861861861861861
25.960960960960961,1.699199199199199
26.156156156156158,1.536536536536536
26.351351351351351,1.373873873873874
26.546546546546548,1.211211211211210
26.741741741741741,1.048548548548549
26.936936936936938,0.885885885885885
27.132132132132131,0.723223223223224
27.327327327327328,0.560560560560560
27.522522522522522,0.397897897897899
27.717717717717719,0.235235235235235
27.912912912912912,0.072572572572573
28.108108108108109,0.000000000000000
28.303303303303302,0.000000000000000
28.498498498498499,0.000000000000000
28.693693693693692,0.000000000000000
28.888888888888889,0.000000000000000
29.084084084084083,0.000000000000000
29.279279279279280,0.000000000000000
29.474474474474473,0.000000000000000
29.669669669669670,0.000000000000000
29.864864864864863,0.000000000000000
30.060060060060060,0.000000000000000
30.255255255255257,0.000000000000000
30.450450450450450,0.000000000000000
30.645645645645647,0.000000000000000
30.840840840840841,0.000000000000000
31.036036036036037,0.000000000000000
31.231231231231231,0.000000000000000
31.426426426426428,0.000000000000000
31.621621621621621,0.000000000000000
31.816816816816818,0.000000000000000
32.012012012012015,0.000000000000000
32.207207207207205,0.000000000000000
32.402402402402402,0.000000000000000
32.597597597597598,0.000000000000000
32.792792792792795,0.000000000000000
32.987987987987985,0.000000000000000
33.183183183183182,0.000000000000000
33.378378378378379,0.000000000000000
33.573573573573576,0.000000000000000
33.768768768768766,0.000000000000000
33.963963963963963,0.000000000000000
34.159159159159159,0.000000000000000
34.354354354354356,0.000000000000000
34.549549549549546,0.000000000000000
34.744744744744743,0.000000000000000
34.939939939939940,0.000000000000000
35.135135135135137,0.000000000000000
35.330330330330334,0.000000000000000
35.525525525525524,0.000000000000000
35.720720720720720,0.000000000000000
35.915915915915917,0.000000000000000
36.111111111111114,0.000000000000000
36.306306306306304,0.000000000000000
36.501501501501501,0.000000000000000
36.696696696696698,0.000000000000000
36.891891891891895,0.000000000000000
37.087087087087085,0.000000000000000
37.282282282282281,0.000000000000000
37.477477477477478,0.000000000000000
37.672672672672675,0.000000000000000
37.867867867867865,0.000000000000000
38.063063063063062,0.000000000000000
38.258258258258259,0.000000000000000
38.453453453453456,0.000000000000000
38.648648648648646,0.000000000000000
38.843843843843842,0.000000000000000
39.039039039039039,0.000000000000000
39.234234234234236,0.000000000000000
39.429429429429426,0.000000000000000
39.624624624624623,0.000000000000000
39.819819819819820,0.000000000000000
40.015015015015017,0.000000000000000
40.210210210210214,0.000000000000000
40.405405405405403,0.000000000000000
40.600600600600600,0.000000000000000
40.795795795795797,0.000000000000000
40.990990990990994,0.000000000000000
41.186186186186184,0.000000000000000
41.381381381381381,0.000000000000000
41.576576576576578,0.000000000000000
41.771771771771775,0.000000000000000
41.966966966966964,0.000000000000000
42.162162162162161,0.000000000000000
42.357357357357358,0.000000000000000
42.552552552552555,0.000000000000000
42.747747747747745,0.000000000000000
42.942942942942942,0.000000000000000
43.138138138138139,0.000000000000000
43.333333333333336,0.000000000000000
43.528528528528525,0.000000000000000
43.723723723723722,0.000000000000000
43.918918918918919,0.000000000000000
44.114114114114116,0.000000000000000
44.309309309309306,0.000000000000000
44.504504504504503,0.000000000000000
44.699699699699700,0.000000000000000
44.894894894894897,0.000000000000000
45.090090090090094,0.000000000000000
45.285285285285283,0.000000000000000
45.480480480480480,0.000000000000000
45.675675675675677,0.000000000000000
45.870870870870874,0.000000000000000
46.066066066066064,0.000000000000000
46.261261261261261,0.000000000000000
46.456456456456458,0.000000000000000
46.651651651651655,0.000000000000000
46.846846846846844,0.000000000000000
47.042042042042041,0.000000000000000
47.237237237237238,0.000000000000000
47.432432432432435,0.000000000000000
47.627627627627625,0.000000000000000
47.822822822822822,0.000000000000000
48.018018018018019,0.000000000000000
48.213213213213216,0.000000000000000
48.408408408408405,0.000000000000000
48.603603603603602,0.000000000000000
48.798798798798799,0.000000000000000
48.993993993993996,0.000000000000000
49.189189189189186,0.140140140140138
49.384384384384383,0.284729173618061
49.579579579579580,0.429318207095985
49.774774774774777,0.573907240573909
49.969969969969966,0.718496274051827
50.165165165165163,0.863085307529751
50.360360360360360,1.007674341007674
50.555555555555557,1.152263374485598
50.750750750750754,1.296852407963522
50.945945945945944,1.441441441441440
51.141141141141141,1.586030474919364
51.336336336336338,1.730619508397287
51.531531531531535,1.875208541875211
51.726726726726724,2.019797575353129
51.921921921921921,2.164386608831053
52.117117117117118,2.308975642308976
52.312312312312315,2.453564675786900
52.507507507507505,2.598153709264819
52.702702702702702,2.742742742742742
52.897897897897899,2.887331776220666
53.093093093093096,3.031920809698589
53.288288288288285,3.176509843176508
53.483483483483482,3.321098876654432
53.678678678678679,3.465687910132355
53.873873873873876,3.610276943610279
54.069069069069066,3.754865977088197
54.264264264264263,3.899455010566121
54.459459459459460,4.044044044044044
54.654654654654657,4.188633077521968
54.849849849849846,4.333222110999887
55.045045045045043,4.477811144477810
55.240240240240240,4.622400177955734
55.435435435435437,4.766989211433658
55.630630630630634,4.911578244911581
55.825825825825824,5.056167278389499
56.021021021021021,5.200756311867424
56.216216216216218,5.345345345345347
56.411411411411414,5.489934378823270
56.606606606606604,5.634523412301188
56.801801801801801,5.779112445779113
56.996996996996998,5.923701479257036
57.192192192192195,6.068290512734960
57.387387387387385,6.212879546212879
57.582582582582582,6.357468579690802
57.777777777777779,6.502057613168725
57.972972972972975,6.646646646646649
58.168168168168165,6.791235680124568
58.363363363363362,6.935824713602491
58.558558558558559,7.080413747080414
58.753753753753756,7.225002780558339
58.948948948948946,7.369591814036257
59.144144144144143,7.514180847514180
59.339339339339340,7.658769880992105
59.534534534534536,7.803358914470028
59.729729729729726,7.947947947947946
59.924924924924923,8.092536981425869
60.120120120120120,8.237126014903794
60.315315315315317,8.381715048381716
60.510510510510514,8.526304081859641
60.705705705705704,8.670893115337559
60.900900900900901,8.815482148815482
61.096096096096097,8.888888888888889
61.291291291291294,8.888888888888889
61.486486486486484,8.888888888888889
61.681681681681681,8.888888888888889
61.876876876876878,8.888888888888889
62.072072072072075,8.888888888888889
62.267267267267265,8.888888888888889
62.462462462462462,8.888888888888889
62.657657657657658,8.888888888888889
62.852852852852855,8.888888888888889
63.048048048048045,8.888888888888889
63.243243243243242,8.888888888888889
63.438438438438439,8.888888888888889
63.633633633633636,8.888888888888889
63.828828828828826,8.888888888888889
64.024024024024030,8.888888888888889
64.219219219219212,8.888888888888889
64.414414414414409,8.888888888888889
64.609609609609606,8.888888888888889
64.804804804804803,8.888888888888889
65.000000000000000,8.888888888888889
65.195195195195197,8.888888888888889
65.390390390390394,8.888888888888889
65.585585585585591,8.888888888888889
65.780780780780788,8.888888888888889
65.975975975975970,8.888888888888889
66.171171171171167,8.888888888888889
66.366366366366364,8.888888888888889
66.561561561561561,8.888888888888889
66.756756756756758,8.888888888888889
66.951951951951955,8.888888888888889
67.147147147147152,8.888888888888889
67.342342342342349,8.888888888888889
67.537537537537531,8.888888888888889
67.732732732732728,8.888888888888889
67.927927927927925,8.888888888888889
68.123123123123122,8.888888888888889
68.318318318318319,8.888888888888889
68.513513513513516,8.888888888888889
68.708708708708713,8.888888888888889
68.903903903903910,8.888888888888889
69.099099099099092,8.888888888888889
69.294294294294289,8.888888888888889
69.489489489489486,8.888888888888889
69.684684684684683,8.888888888888889
69.879879879879880,8.888888888888889
70.075075075075077,8.888888888888889
70.270270270270274,8.888888888888889
70.465465465465471,8.888888888888889
70.660660660660668,8.888888888888889
70.855855855855850,8.888888888888889
71.051051051051047,8.888888888888889
71.246246246246244,8.888888888888889
71.441441441441441,8.888888888888889
71.636636636636638,8.888888888888889
71.831831831831835,8.888888888888889
72.027027027027032,8.888888888888889
72.222222222222229,8.888888888888889
72.417417417417411,8.888888888888889
72.612612612612608,8.888888888888889
72.807807807807805,8.888888888888889
73.003003003003002,8.888888888888889
73.198198198198199,8.888888888888889
73.393393393393396,8.888888888888889
73.588588588588593,8.888888888888889
73.783783783783790,8.888888888888889
73.978978978978972,8.888888888888889
74.174174174174169,8.888888888888889
74.369369369369366,8.888888888888889
74.564564564564563,8.888888888888889
74.759759759759760,8.888888888888889
74.954954954954957,8.888888888888889
75.150150150150154,8.888888888888889
75.345345345345351,8.888888888888889
75.540540540540547,8.888888888888889
75.735735735735730,8.888888888888889
75.930930930930927,8.888888888888889
76.126126126126124,8.888888888888889
76.321321321321321,8.888888888888889
76.516516516516518,8.888888888888889
76.711711711711715,8.888888888888889
76.906906906906912,8.888888888888889
77.102102102102108,8.888888888888889
77.297297297297291,8.888888888888889
77.492492492492488,8.888888888888889
77.687687687687685,8.888888888888889
77.882882882882882,8.888888888888889
78.078078078078079,8.888888888888889
78.273273273273276,8.888888888888889
78.468468468468473,8.888888888888889
78.663663663663669,8.888888888888889
78.858858858858852,8.888888888888889
79.054054054054049,8.888888888888889
79.249249249249246,8.888888888888889
79.444444444444443,8.888888888888889
79.639639639639640,8.888888888888889
79.834834834834837,8.888888888888889
80.030030030030034,8.888888888888889
80.225225225225230,8.888888888888889
80.420420420420427,8.888888888888889
80.615615615615610,8.888888888888889
80.810810810810807,8.888888888888889
81.006006006006004,8.888888888888889
81.201201201201201,8.888888888888889
81.396396396396398,8.888888888888889
81.591591591591595,8.888888888888889
81.786786786786791,8.888888888888889
81.981981981981988,8.888888888888889
82.177177177177171,8.888888888888889
82.372372372372368,8.888888888888889
82.567567567567565,8.888888888888889
82.762762762762762,8.888888888888889
82.957957957957959,8.888888888888889
83.153153153153156,8.888888888888889
83.348348348348352,8.888888888888889
83.543543543543549,8.888888888888889
83.738738738738732,8.888888888888889
83.933933933933929,8.888888888888889
84.129129129129126,8.888888888888889
84.324324324324323,8.888888888888889
84.519519519519520,8.888888888888889
84.714714714714717,8.888888888888889
84.909909909909913,8.888888888888889
85.105105105105110,8.803955470622133
85.300300300300307,8.646221979555307
85.495495495495490,8.488488488488493
85.690690690690687,8.330754997421668
85.885885885885884,8.173021506354841
86.081081081081081,8.015288015288016
86.276276276276278,7.857554524221190
86.471471471471475,7.699821033154365
86.666666666666671,7.542087542087539
86.861861861861868,7.384354051020713
87.057057057057051,7.226620559953899
87.252252252252248,7.068887068887073
87.447447447447445,6.911153577820247
87.642642642642642,6.753420086753421
87.837837837837839,6.595686595686596
88.033033033033036,6.437953104619769
88.228228228228232,6.280219613552944
88.423423423423429,6.122486122486118
88.618618618618612,5.964752631419303
88.813813813813809,5.807019140352478
89.009009009009006,5.649285649285652
89.204204204204203,5.491552158218827
89.399399399399400,5.333818667152000
89.594594594594597,5.176085176085175
89.789789789789793,5.018351685018349
89.984984984984990,4.860618193951524
90.180180180180187,4.702884702884698
90.375375375375370,4.545151211817883
90.570570570570567,4.387417720751057
90.765765765765764,4.229684229684231
90.960960960960961,4.071950738617406
91.156156156156158,3.914217247550580
91.351351351351354,3.756483756483754
91.546546546546551,3.598750265416928
91.741741741741748,3.441016774350103
91.936936936936931,3.283283283283288
92.132132132132128,3.125549792216463
92.327327327327325,2.967816301149637
92.522522522522522,2.810082810082811
92.717717717717719,2.652349319015985
92.912912912912915,2.494615827949159
93.108108108108112,2.336882336882334
93.303303303303309,2.179148845815508
93.498498498498492,2.021415354748694
93.693693693693689,1.863681863681868
93.888888888888886,1.705948372615042
94.084084084084083,1.548214881548216
94.279279279279280,1.390481390481391
94.474474474474476,1.232747899414565
94.669669669669673,1.075014408347739
94.864864864864870,0.917280917280913
95.060060060060067,0.759547426214088
95.255255255255250,0.601813935147273
95.450450450450447,0.444080444080448
95.645645645645644,0.286346953013622
95.840840840840841,0.128613461946797
96.036036036036037,0.000000000000000
96.231231231231234,0.000000000000000
96.426426426426431,0.000000000000000
96.621621621621628,0.000000000000000
96.816816816816811,0.000000000000000
97.012012012012008,0.000000000000000
97.207207207207205,0.000000000000000
97.402402402402402,0.000000000000000
97.597597597597598,0.000000000000000
97.792792792792795,0.000000000000000
97.987987987987992,0.000000000000000
98.183183183183189,0.000000000000000
98.378378378378372,0.000000000000000
98.573573573573569,0.000000000000000
98.768768768768766,0.000000000000000
98.963963963963963,0.000000000000000
99.159159159159159,0.000000000000000
99.354354354354356,0.000000000000000
99.549549549549553,0.000000000000000
99.744744744744750,0.000000000000000
99.939939939939933,0.000000000000000
100.135135135135130,0.000000000000000
100.330330330330327,0.000000000000000
100.525525525525524,0.000000000000000
100.720720720720720,0.000000000000000
100.915915915915917,0.000000000000000
101.111111111111114,0.000000000000000
101.306306306306311,0.000000000000000
101.501501501501508,0.000000000000000
101.696696696696691,0.000000000000000
101.891891891891888,0.000000000000000
102.087087087087085,0.000000000000000
102.282282282282281,0.000000000000000
102.477477477477478,0.000000000000000
102.672672672672675,0.000000000000000
102.867867867867872,0.000000000000000
103.063063063063069,0.000000000000000
103.258258258258252,0.000000000000000
103.453453453453449,0.000000000000000
103.648648648648646,0.000000000000000
103.843843843843842,0.000000000000000
104.039039039039039,0.000000000000000
104.234234234234236,0.000000000000000
104.429429429429433,0.000000000000000
104.624624624624630,0.000000000000000
104.819819819819813,0.000000000000000
105.015015015015010,0.000000000000000
105.210210210210207,0.000000000000000
105.405405405405403,0.000000000000000
105.600600600600600,0.000000000000000
105.795795795795797,0.000000000000000
105.990990990990994,0.000000000000000
106.186186186186191,0.000000000000000
106.381381381381388,0.000000000000000
106.576576576576571,0.000000000000000
106.771771771771768,0.000000000000000
106.966966966966964,0.000000000000000
107.162162162162161,0.000000000000000
107.357357357357358,0.000000000000000
107.552552552552555,0.000000000000000
107.747747747747752,0.000000000000000
107.942942942942949,0.000000000000000
108.138138138138132,0.000000000000000
108.333333333333329,0.000000000000000
108.528528528528525,0.000000000000000
108.723723723723722,0.000000000000000
108.918918918918919,0.000000000000000
109.114114114114116,0.000000000000000
109.309309309309313,0.000000000000000
109.504504504504510,0.000000000000000
109.699699699699693,0.000000000000000
109.894894894894890,0.000000000000000
110.090090090090087,0.000000000000000
110.285285285285283,0.000000000000000
110.480480480480480,0.000000000000000
110.675675675675677,0.000000000000000
110.870870870870874,0.000000000000000
111.066066066066071,0.000000000000000
111.261261261261268,0.000000000000000
111.456456456456451,0.000000000000000
111.651651651651648,0.000000000000000
111.846846846846844,0.000000000000000
112.042042042042041,0.000000000000000
112.237237237237238,0.000000000000000
112.432432432432435,0.000000000000000
112.627627627627632,0.000000000000000
112.822822822822829,0.000000000000000
113.018018018018012,0.000000000000000
113.213213213213209,0.000000000000000
113.408408408408405,0.000000000000000
113.603603603603602,0.000000000000000
113.798798798798799,0.000000000000000
113.993993993993996,0.000000000000000
114.189189189189193,0.000000000000000
114.384384384384390,0.000000000000000
114.579579579579573,0.000000000000000
114.774774774774770,0.000000000000000
114.969969969969966,0.000000000000000
115.165165165165163,0.000000000000000
115.360360360360360,0.000000000000000
115.555555555555557,0.000000000000000
115.750750750750754,0.000000000000000
115.945945945945951,0.000000000000000
116.141141141141148,0.000000000000000
116.336336336336331,0.000000000000000
116.531531531531527,0.000000000000000
116.726726726726724,0.000000000000000
116.921921921921921,0.000000000000000
117.117117117117118,0.062562562562563
117.312312312312315,0.166833500166835
117.507507507507512,0.271104437771107
117.702702702702709,0.375375375375379
117.897897897897892,0.479646312979643
118.093093093093088,0.583917250583915
118.288288288288285,0.688188188188187
118.483483483483482,0.792459125792458
118.678678678678679,0.896730063396730
118.873873873873876,1.001001001001002
119.069069069069073,1.105271938605274
119.264264264264270,1.209542876209546
119.459459459459453,1.313813813813810
119.654654654654649,1.418084751418082
119.849849849849846,1.522355689022354
120.045045045045043,1.626626626626626
120.240240240240240,1.730897564230897
120.435435435435437,1.835168501835169
120.630630630630634,1.939439439439441
120.825825825825831,2.043710377043713
121.021021021021028,2.147981314647985
121.216216216216210,2.252252252252249
121.411411411411407,2.356523189856521
121.606606606606604,2.460794127460793
121.801801801801801,2.565065065065065
121.996996996996998,2.669336002669337
122.192192192192195,2.773606940273608
122.387387387387392,2.877877877877880
122.582582582582589,2.982148815482152
122.777777777777771,3.086419753086416
122.972972972972968,3.190690690690688
123.168168168168165,3.294961628294960
123.363363363363362,3.399232565899232
123.558558558558559,3.503503503503504
123.753753753753756,3.607774441107776
123.948948948948953,3.712045378712047
124.144144144144150,3.816316316316319
124.339339339339332,3.920587253920583
124.534534534534529,4.024858191524856
124.729729729729726,4.129129129129127
124.924924924924923,4.233400066733399
125.120120120120120,4.337671004337671
125.315315315315317,4.441941941941943
125.510510510510514,4.546212879546214
125.705705705705711,4.650483817150486
125.900900900900908,4.754754754754758
126.096096096096090,4.859025692359022
126.291291291291287,4.963296629963295
126.486486486486484,5.067567567567567
126.681681681681681,5.171838505171838
126.876876876876878,5.276109442776110
127.072072072072075,5.380380380380382
127.267267267267272,5.484651317984653
127.462462462462469,5.588922255588925
127.657657657657651,5.693193193193189
127.852852852852848,5.797464130797461
128.048048048048059,5.901735068401741
128.243243243243256,6.006006006006013
128.438438438438425,6.110276943610270
128.633633633633622,6.214547881214541
128.828828828828819,6.318818818818813
129.024024024024015,6.423089756423085
129.219219219219212,6.527360694027357
129.414414414414409,6.631631631631628
129.609609609609606,6.735902569235900
129.804804804804803,6.840173506840173
130.000000000000000,6.944444444444445
130.195195195195197,7.048715382048716
130.390390390390394,7.152986319652988
130.585585585585591,7.257257257257260
130.780780780780788,7.361528194861532
130.975975975975985,7.465799132465803
131.171171171171181,7.570070070070075
131.366366366366378,7.674341007674347
131.561561561561575,7.778611945278619
131.756756756756744,7.882882882882876
131.951951951951941,7.987153820487148
132.147147147147138,8.091424758091419
132.342342342342334,8.195695695695692
132.537537537537531,8.299966633299963
132.732732732732728,8.404237570904234
132.927927927927925,8.508508508508507
133.123123123123122,8.612779446112778
133.318318318318319,8.717050383717050
133.513513513513516,8.821321321321323
133.708708708708713,8.925592258925594
133.903903903903910,9.029863196529867
134.099099099099107,9.134134134134138
134.294294294294303,9.238405071738409
134.489489489489500,9.342676009342682
134.684684684684697,9.446946946946953
134.879879879879866,9.551217884551210
135.075075075075063,9.655488822155482
135.270270270270260,9.759759759759755
135.465465465465456,9.864030697364026
135.660660660660653,9.968301634968297
135.855855855855850,10.072572572572570
136.051051051051047,10.176843510176841
136.246246246246244,10.281114447781112
136.441441441441441,10.385385385385385
136.636636636636638,10.489656322989656
136.831831831831835,10.593927260593929
137.027027027027032,10.698198198198201
137.222222222222229,10.802469135802472
137.417417417417425,10.906740073406745
137.612612612612622,11.011011011011016
137.807807807807819,11.115281948615287
138.003003003003016,11.219552886219560
138.198198198198185,11.323823823823817
138.393393393393382,11.428094761428088
138.588588588588578,11.532365699032360
138.783783783783775,11.636636636636633
138.978978978978972,11.740907574240904
139.174174174174169,11.845178511845175
139.369369369369366,11.949449449449448
139.564564564564563,12.053720387053719
139.759759759759760,12.157991324657990
139.954954954954957,12.262262262262263
140.150150150150154,12.366533199866534
140.345345345345351,12.470804137470807
140.540540540540547,12.575075075075079
140.735735735735744,12.679346012679350
140.930930930930941,12.783616950283623
141.126126126126138,12.887887887887894
141.321321321321335,12.992158825492165
141.516516516516504,13.096429763096422
141.711711711711700,13.200700700700695
141.906906906906897,13.304971638304966
142.102102102102094,13.409242575909238
142.297297297297291,13.513513513513510
142.492492492492488,13.617784451117782
142.687687687687685,13.722055388722053
142.882882882882882,13.826326326326326
143.078078078078079,13.888888888888889
143.273273273273276,13.888888888888889
143.468468468468473,13.888888888888889
143.663663663663669,13.888888888888889
143.858858858858866,13.888888888888889
144.054054054054063,13.888888888888889
144.249249249249260,13.888888888888889
144.444444444444457,13.888888888888889
144.639639639639626,13.888888888888889
144.834834834834822,13.888888888888889
145.030030030030019,13.888888888888889
145.225225225225216,13.888888888888889
145.420420420420413,13.888888888888889
145.615615615615610,13.888888888888889
145.810810810810807,13.888888888888889
146.006006006006004,13.888888888888889
146.201201201201201,13.888888888888889
146.396396396396398,13.888888888888889
146.591591591591595,13.888888888888889
146.786786786786791,13.888888888888889
146.981981981981988,13.888888888888889
147.177177177177185,13.888888888888889
147.372372372372382,13.888888888888889
147.567567567567579,13.888888888888889
147.762762762762776,13.888888888888889
147.957957957957944,13.888888888888889
148.153153153153141,13.888888888888889
148.348348348348338,13.888888888888889
148.543543543543535,13.888888888888889
148.738738738738732,13.888888888888889
148.933933933933929,13.888888888888889
149.129129129129126,13.888888888888889
149.324324324324323,13.888888888888889
149.519519519519520,13.888888888888889
149.714714714714717,13.888888888888889
149.909909909909913,13.888888888888889
150.105105105105110,13.888888888888889
150.300300300300307,13.888888888888889
150.495495495495504,13.888888888888889
150.690690690690701,13.888888888888889
150.885885885885898,13.888888888888889
151.081081081081095,13.888888888888889
151.276276276276263,13.888888888888889
151.471471471471460,13.888888888888889
151.666666666666657,13.888888888888889
151.861861861861854,13.888888888888889
152.057057057057051,13.888888888888889
152.252252252252248,13.888888888888889
152.447447447447445,13.888888888888889
152.642642642642642,13.888888888888889
152.837837837837839,13.888888888888889
153.033033033033036,13.888888888888889
153.228228228228232,13.888888888888889
153.423423423423429,13.888888888888889
153.618618618618626,13.888888888888889
153.813813813813823,13.888888888888889
154.009009009009020,13.888888888888889
154.204204204204217,13.888888888888889
154.399399399399385,13.888888888888889
154.594594594594582,13.888888888888889
154.789789789789779,13.888888888888889
154.984984984984976,13.888888888888889
155.180180180180173,13.795045045045049
155.375375375375370,13.693380880880884
155.570570570570567,13.591716716716720
155.765765765765764,13.490052552552553
155.960960960960961,13.388388388388389
156.156156156156158,13.286724224224224
156.351351351351354,13.185060060060058
156.546546546546551,13.083395895895894
156.741741741741748,12.981731731731728
156.936936936936945,12.880067567567563
157.132132132132142,12.778403403403399
157.327327327327339,12.676739239239232
157.522522522522536,12.575075075075068
157.717717717717704,12.473410910910918
157.912912912912901,12.371746746746753
158.108108108108098,12.270082582582587
158.303303303303295,12.168418418418423
158.498498498498492,12.066754254254258
158.693693693693689,11.965090090090092
158.888888888888886,11.863425925925927
159.084084084084083,11.761761761761763
159.279279279279280,11.660097597597597
159.474474474474476,11.558433433433432
159.669669669669673,11.456769269269266
159.864864864864870,11.355105105105102
160.060060060060067,11.253440940940937
160.255255255255264,11.151776776776771
160.450450450450461,11.050112612612606
160.645645645645658,10.948448448448442
160.840840840840855,10.846784284284276
161.036036036036023,10.745120120120127
161.231231231231220,10.643455955955961
161.426426426426417,10.541791791791796
161.621621621621614,10.440127627627632
161.816816816816811,10.338463463463466
162.012012012012008,10.236799299299301
162.207207207207205,10.135135135135137
162.402402402402402,10.033470970970971
162.597597597597598,9.931806806806806
162.792792792792795,9.830142642642642
162.987987987987992,9.728478478478475
163.183183183183189,9.722222222222221
163.378378378378386,9.722222222222221
163.573573573573583,9.722222222222221
163.768768768768780,9.722222222222221
163.963963963963977,9.722222222222221
164.159159159159145,9.722222222222221
164.354354354354342,9.722222222222221
164.549549549549539,9.722222222222221
164.744744744744736,9.722222222222221
164.939939939939933,9.722222222222221
165.135135135135130,9.722222222222221
165.330330330330327,9.722222222222221
165.525525525525524,9.722222222222221
165.720720720720720,9.722222222222221
165.915915915915917,9.722222222222221
166.111111111111114,9.722222222222221
166.306306306306311,9.722222222222221
166.501501501501508,9.722222222222221
166.696696696696705,9.722222222222221
166.891891891891902,9.722222222222221
167.087087087087099,9.722222222222221
167.282282282282296,9.722222222222221
167.477477477477464,9.722222222222221
167.672672672672661,9.722222222222221
167.867867867867858,9.722222222222221
168.063063063063055,9.722222222222221
168.258258258258252,9.722222222222221
168.453453453453449,9.722222222222221
168.648648648648646,9.722222222222221
168.843843843843842,9.722222222222221
169.039039039039039,9.722222222222221
169.234234234234236,9.722222222222221
169.429429429429433,9.722222222222221
169.624624624624630,9.722222222222221
169.819819819819827,9.722222222222221
170.015015015015024,9.722222222222221
170.210210210210221,9.722222222222221
170.405405405405418,9.722222222222221
170.600600600600615,9.722222222222221
170.795795795795783,9.722222222222221
170.990990990990980,9.722222222222221
171.186186186186177,9.722222222222221
171.381381381381374,9.722222222222221
171.576576576576571,9.722222222222221
171.771771771771768,9.722222222222221
171.966966966966964,9.722222222222221
172.162162162162161,9.722222222222221
172.357357357357358,9.722222222222221
172.552552552552555,9.722222222222221
172.747747747747752,9.722222222222221
172.942942942942949,9.722222222222221
173.138138138138146,9.722222222222221
173.333333333333343,9.722222222222221
173.528528528528540,9.722222222222221
173.723723723723737,9.722222222222221
173.918918918918905,9.722222222222221
174.114114114114102,9.722222222222221
174.309309309309299,9.722222222222221
174.504504504504496,9.722222222222221
174.699699699699693,9.722222222222221
174.894894894894890,9.722222222222221
175.090090090090087,9.722222222222221
175.285285285285283,9.722222222222221
175.480480480480480,9.722222222222221
175.675675675675677,9.722222222222221
175.870870870870874,9.722222222222221
176.066066066066071,9.668696474252025
176.261261261261268,9.510552218885547
176.456456456456465,9.352407963519067
176.651651651651662,9.194263708152588
176.846846846846859,9.036119452786108
177.042042042042056,8.877975197419630
177.237237237237224,8.719830942053175
177.432432432432421,8.561686686686695
177.627627627627618,8.403542431320217
177.822822822822815,8.245398175953737
178.018018018018012,8.087253920587258
178.213213213213209,7.929109665220779
178.408408408408405,7.770965409854300
178.603603603603602,7.612821154487822
178.798798798798799,7.454676899121343
178.993993993993996,7.296532643754864
179.189189189189193,7.138388388388385
179.384384384384390,6.980244133021905
179.579579579579587,6.822099877655427
179.774774774774784,6.663955622288948
179.969969969969981,6.505811366922469
180.165165165165178,6.347667111555990
180.360360360360374,6.189522856189511
180.555555555555543,6.031378600823055
180.750750750750740,5.873234345456575
180.945945945945937,5.715090090090097
181.141141141141134,5.556945834723618
181.336336336336331,5.398801579357139
181.531531531531527,5.240657323990661
181.726726726726724,5.082513068624182
181.921921921921921,4.924368813257702
182.117117117117118,4.766224557891223
182.312312312312315,4.608080302524744
182.507507507507512,4.449936047158266
182.702702702702709,4.291791791791787
182.897897897897906,4.133647536425308
183.093093093093103,3.975503281058828
183.288288288288300,3.817359025692349
183.483483483483496,3.659214770325871
183.678678678678665,3.501070514959415
183.873873873873862,3.342926259592936
184.069069069069059,3.184782004226457
184.264264264264256,3.026637748859978
184.459459459459453,2.868493493493498
184.654654654654649,2.710349238127020
184.849849849849846,2.552204982760541
185.045045045045043,2.394060727394062
185.240240240240240,2.235916472027583
185.435435435435437,2.077772216661104
185.630630630630634,1.919627961294625
185.825825825825831,1.761483705928146
186.021021021021028,1.603339450561668
186.216216216216225,1.445195195195188
186.411411411411422,1.287050939828710
186.606606606606618,1.128906684462230
186.801801801801815,0.970762429095752
186.996996996996984,0.812618173729295
187.192192192192181,0.654473918362816
187.387387387387378,0.496329662996338
187.582582582582575,0.338185407629858
187.777777777777771,0.180041152263380
187.972972972972968,0.021896896896900
188.168168168168165,0.000000000000000
188.363363363363362,0.000000000000000
188.558558558558559,0.000000000000000
188.753753753753756,0.000000000000000
188.948948948948953,0.000000000000000
189.144144144144150,0.000000000000000
189.339339339339347,0.000000000000000
189.534534534534544,0.000000000000000
189.729729729729740,0.000000000000000
189.924924924924937,0.000000000000000
190.120120120120134,0.000000000000000
190.315315315315303,0.000000000000000
190.510510510510500,0.000000000000000
190.705705705705697,0.000000000000000
190.900900900900893,0.000000000000000
191.096096096096090,0.000000000000000
191.291291291291287,0.000000000000000
191.486486486486484,0.000000000000000
191.681681681681681,0.000000000000000
191.876876876876878,0.000000000000000
192.072072072072075,0.000000000000000
192.267267267267272,0.000000000000000
192.462462462462469,0.000000000000000
192.657657657657666,0.000000000000000
192.852852852852862,0.000000000000000
193.048048048048059,0.000000000000000
193.243243243243256,0.000000000000000
193.438438438438425,0.000000000000000
193.633633633633622,0.000000000000000
193.828828828828819,0.000000000000000
194.024024024024015,0.000000000000000
194.219219219219212,0.000000000000000
194.414414414414409,0.000000000000000
194.609609609609606,0.000000000000000
194.804804804804803,0.000000000000000
195.000000000000000,0.000000000000000


==> dc_vt_coarse.csv <==
### zb ###
#
t,v,label
0.000000000000000,0.000000000000000,fix
11.000000000000000,0.000000000000000,fix
15.000000000000000,4.166666666666667,var
23.000000000000000,4.166666666666667,var
28.000000000000000,0.000000000000000,fix
49.000000000000000,0.000000000000000,fix
61.000000000000000,8.888888888888889,var
85.000000000000000,8.888888888888889,var
96.000000000000000,0.000000000000000,fix
117.000000000000000,0.000000000000000,fix
143.000000000000000,13.888888888888889,var
155.000000000000000,13.888888888888889,var
163.000000000000000,9.722222222222221,var
176.000000000000000,9.722222222222221,var
188.000000000000000,0.000000000000000,fix
195.000000000000000,0.000000000000000,fix


==> dc_wM.csv <==
### zb ###
#
M,w
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
1.025970205543381,10.454998138544143
1.026959599357240,26.635352400576796
1.028812222673124,42.815706662609450
1.031528075491032,58.996060924642094
1.035107157810964,75.176415186674731
1.039549469632921,91.356769448707396
1.044855010956903,107.537123710740033
1.051023781782909,123.717477972772699
1.058055782110940,139.897832234805492
1.065951011940995,156.078186496838129
1.074709471273075,172.258540758870765
1.084331160107179,188.438895020903431
1.094816078443308,204.619249282936067
1.106164226281462,220.799603544968704
1.118375603621640,236.979957807001426
1.131450210463842,253.160312069034006
1.145388046808069,269.340666331066700
1.160189112654321,285.521020593099308
1.175853408002597,301.701374855131974
1.192380932852898,317.881729117164639
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
0.269540000000000,331.572798108115364
-0.482846983830677,329.382227069563328
-0.496628907646385,316.437943659937105
-0.509858364580797,303.493660250311109
-0.522535354633913,290.549376840684772
-0.534659877805734,277.605093431058833
-0.546231934096258,264.660810021432553
-0.557251523505487,251.716526611806586
-0.567718646033421,238.772243202180334
-0.577633301680058,225.827959792554367
-0.586995490445400,212.883676382928059
-0.595805212329446,199.939392973302091
-0.604062467332197,186.995109563675868
-0.611767255453652,174.050826154049645
-0.618919576693811,161.106542744423621
-0.625519431052674,148.162259334797369
-0.631566818530242,135.217975925171373
-0.637061739126514,122.273692515545164
-0.642004192841490,109.329409105919140
-0.646394179675171,96.385125696292917
-0.650231699627555,83.440842286666893
-0.653516752698645,70.496558877040670
-0.656249338888438,57.552275467414653
-0.658429458196936,44.607992057788444
-0.660057110624138,31.663708648162419
-0.661132296170044,18.719425238536196
-0.661655014834654,5.775141828910185
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.755161700529358,11.151998014446930
0.755803044798775,22.658027711892476
0.756880906110203,34.164057409338021
0.758395284463643,45.670087106783562
0.760346179859094,57.176116804228691
0.762733592296556,68.682146501674225
0.765557521776030,80.188176199119766
0.768817968297516,91.694205896565322
0.772514931861013,103.200235594010849
0.776648412466521,114.706265291455992
0.781218410114040,126.212294988901547
0.786224924803571,137.718324686347074
0.791667956535114,149.224354383792615
0.797547505308668,160.730384081237730
0.803863571124233,172.236413778683271
0.810616153981810,183.742443476128841
0.817805253881398,195.248473173574382
0.825430870822997,206.754502871019554
0.833493004806608,218.260532568465067
0.841991655832231,229.766562265910608
0.850926823899865,241.272591963356149
0.860298509009510,252.778621660801292
0.870106711161167,264.284651358246833
0.880351430354835,275.790681055692346
0.891032666590515,287.296710753137916
0.902150419868205,298.802740450583030
0.913704690187908,310.308770148028543
0.925695477549622,321.814799845474113
0.938122781953347,333.320829542919626
0.950986603399084,344.826859240364740
0.964286941886832,356.332888937810367
0.978023797416591,367.838918635255880
0.992197169988363,379.344948332701449
1.006807059602145,390.850978030146962
1.021853466257938,402.357007727592020
1.037336389955744,413.863037425037703
1.053255830695561,425.369067122483159
1.069611788477389,436.875096819928729
1.086404263301228,448.381126517373843
1.103633255167079,459.887156214819413
1.121298764074942,471.393185912264926
1.139400790024816,482.899215609710495
1.157939333016700,494.405245307155667
1.176914393050597,505.911275004601123
1.196325970126505,517.417304702046749
1.216174064244425,528.923334399492205
1.236458675404355,540.429364096937320
1.257179803606298,551.935393794382890
1.278337448850252,563.441423491828459
1.299931611136217,574.947453189274029
1.321962290464193,586.453482886719144
1.344429486834181,597.959512584164713
1.367333200246181,609.465542281610283
1.390673430700192,620.971571979055739
1.414450178196214,632.477601676500967
1.438663442734248,643.983631373946423
1.463313224314293,655.489661071391993
1.488399522936350,666.995690768837449
1.513922338600419,678.501720466283018
1.539881671306497,690.007750163728247
1.566277521054588,701.513779861173703
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.913178888888889,707.355302630645951
0.170217830062873,700.596515955223254
0.141481965913414,688.044483558009802
0.113265593119738,675.492451160797373
0.085568711681843,662.940418763584262
0.058391321599729,650.388386366370696
0.031733422873398,637.836353969157585
0.005595015502850,625.284321571944247
-0.020023900511917,612.732289174730909
-0.045123325170901,600.180256777517570
-0.069703258474104,587.628224380304232
-0.093763700421522,575.076191983091917
-0.117304651013160,562.524159585878579
-0.140326110249015,549.972127188665240
-0.162828078129089,537.420094791451788
-0.184810554653380,524.868062394238564
-0.206273539821889,512.316029997025112
-0.227217033634616,499.763997599811887
-0.247641036091561,487.211965202598549
-0.267545547192722,474.659932805386120
-0.286930566938102,462.107900408172895
-0.305796095327700,449.555868010959443
-0.324142132361516,437.003835613746219
-0.341968678039550,424.451803216532767
-0.359275732361801,411.899770819319599
-0.376063295328271,399.347738422106261
-0.392331366938958,386.795706024892979
-0.408079947193862,374.243673627679641
-0.423309036092984,361.691641230467212
-0.438018633636325,349.139608833253874
-0.452208739823883,336.587576436040536
-0.465879354655659,324.035544038827197
-0.479030478131653,311.483511641613859
-0.491662110251865,298.931479244400577
-0.503774251016294,286.379446847187239
-0.515366900424942,273.827414449973958
-0.526440058477806,261.275382052761529
-0.536993725174889,248.723349655548191
-0.547027900516189,236.171317258334909
-0.556542584501708,223.619284861121571
-0.565537777131444,211.067252463908233
-0.574013478405399,198.515220066694894
-0.581969688323570,185.963187669481641
-0.589406406885960,173.411155272268303
-0.596323634092567,160.859122875055903
-0.602721369943393,148.307090477842564
-0.608599614438436,135.755058080629254
-0.613958367577697,123.203025683415945
-0.618797629361176,110.650993286202620
-0.623117399788872,98.098960888989296
-0.626917678860787,85.546928491775986
-0.630198466576919,72.994896094562662
-0.632959762937269,60.442863697349338
-0.635201567941836,47.890831300136945
-0.636923881590622,35.338798902923699
-0.638126703883625,22.786766505710307
-0.638810034820846,10.234734108497054
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.569100093704238,4.978570542163937
0.569349811640392,13.276188112437165
0.569826545882141,21.573805682710393
0.570530296429486,29.871423252983622
0.571461063282425,38.169040823256246
0.572618846440959,46.466658393529471
0.574003645905087,54.764275963802696
0.575615461674811,63.061893534075935
0.577454293750130,71.359511104349167
0.579520142131043,79.657128674622385
0.581813006817551,87.954746244895617
0.584332887809655,96.252363815168849
0.587079785107353,104.549981385441470
0.590053698710646,112.847598955714687
0.593254628619533,121.145216525987919
0.596682574834016,129.442834096261151
0.600337537354094,137.740451666534398
0.604219516179766,146.038069236807615
0.608328511311034,154.335686807080805
0.612664522747896,162.633304377354079
0.617227550490353,170.930921947627269
0.622017594538405,179.228539517899947
0.627034654892052,187.526157088173164
0.632278731551294,195.823774658446382
0.637749824516131,204.121392228719628
0.643447933786562,212.419009798992846
0.649373059362589,220.716627369266064
0.655525201244210,229.014244939539310
0.661904359431427,237.311862509812528
0.668510533924237,245.609480080085120
0.675343724722643,253.907097650358367
0.682403931826644,262.204715220631613
0.689691155236240,270.502332790904859
0.697205394951431,278.799950361178048
0.704946650972217,287.097567931451294
0.712914923298597,295.395185501724484
0.721110211930573,303.692803071997730
0.729532516868142,311.990420642270351
0.738181838111307,320.288038212543597
0.747058175660067,328.585655782816787
0.756161529514422,336.883273353090090
0.765491899674372,345.180890923363222
0.775049286139917,353.478508493636468
0.784833688911056,361.776126063909658
0.794845107987791,370.073743634183018
0.805083543370120,378.371361204456264
0.815548995058044,386.668978774728771
0.826241463051563,394.966596345002074
0.837160947350677,403.264213915275377
0.848307447955386,411.561831485548453
0.859680964865690,419.859449055821699
0.871281498081588,428.157066626094945
0.883109047603082,436.454684196368135
0.895163613430170,444.752301766641381
0.907445195562853,453.049919336914002
0.919953794001131,461.347536907187248
0.932689408745005,469.645154477461062
0.945652039794473,477.942772047734309
0.958841687149534,486.240389618006361
0.972258350810192,494.538007188279551
0.985902030776444,502.835624758552797
0.999772727048292,511.133242328826043
1.013870439625735,519.430859899099232
1.028195168508772,527.728477469372478
1.042746913697404,536.026095039645611
1.057525675191631,544.323712609918857
1.072531452991453,552.621330180192217
1.087764247096870,560.918947750465350
1.103224057507882,569.216565320738709
1.118910884224488,577.514182891011842
1.134824727246690,585.811800461285088
1.150965586574486,594.109418031558221
1.167333462207877,602.407035601831581
1.183928354146864,610.704653172104827
1.200750262391445,619.002270742377959
1.217799186941618,627.299888312649955
1.235075127797389,635.597505882923201
1.252578084958754,643.895123453196334
1.270308058425716,652.192741023469807
1.288265048198271,660.490358593742826
1.306449054276421,668.787976164016186
1.324860076660167,677.085593734289432
1.343498115349506,685.383211304562565
1.362363170344441,693.680828874835811
1.381455241644972,701.978446445109057
1.400774329251096,710.276064015382303
1.420320433162816,718.573681585655549
1.440093553380130,726.871299155928682
1.460093689903040,735.168916726202042
1.480320842731544,743.466534296475174
1.500775011865644,751.764151866748534
1.521456197305335,760.061769437020530
1.542364399050624,768.359387007293549
1.563499617101508,776.657004577566909
1.584861851457986,784.954622147840269
1.606451102120060,793.252239718113287
1.628267369087729,801.549857288386761
1.650310652360992,809.847474858659780
1.672580951939850,818.145092428932912
1.695078267824304,826.442709999206272
1.717802600014352,834.740327569479405
1.740753948509995,843.037945139752878
1.763932313311233,851.335562710026011
1.787337694418065,859.633180280299143
1.810970091830493,867.930797850572503
1.834829505548516,876.228415420845636
1.858915935572133,884.526032991118882
1.883229381901345,892.823650561392128
1.907769844536149,901.121268131664124
1.932537323476551,909.418885701937370
1.957531818722548,917.716503272210502
1.982753330274140,926.014120842483862
2.008201858131326,934.311738412756995
2.033877402294108,942.609355983030241
2.059779962762485,950.906973553303487
2.085909539536456,959.204591123576733
2.112266132616022,967.502208693849866
2.138849742001184,975.799826264123112
2.165660367691939,984.097443834396358
2.192698009688291,992.395061404669718
2.219962667990237,1000.692678974942851
2.247454342597777,1008.990296545216097
2.275173033510913,1017.287914115489230
2.303118740729643,1025.585531685762589
2.331291464253968,1033.883149256035722
2.359691204083884,1042.180766826307718
2.388317960219400,1050.478384396581077
2.417171732660510,1058.776001966854210
2.446252521407215,1067.073619537127342
2.475560326459515,1075.371237107400702
2.505095147817409,1083.668854677674062
2.534856985480898,1091.966472247947195
2.564845839449983,1100.264089818220555
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
2.102178888888889,1105.242660360384434
1.606306115777941,1097.774804547138729
1.577130618666246,1089.684627416122339
1.548170928930057,1081.594450285106177
1.519427046569374,1073.504273154089560
1.490898971584197,1065.414096023073398
1.462586703974526,1057.323918892056781
1.434490243740361,1049.233741761040392
1.406609590881703,1041.143564630024230
1.378944745398550,1033.053387499007613
1.351495707290904,1024.963210367991223
1.324262476558765,1016.873033236974834
1.297245053202130,1008.782856105958331
1.270443437221003,1000.692678974942055
1.243857628615385,992.602501843926916
1.217487627385270,984.512324712910527
1.191333433530660,976.422147581894023
1.165395047051557,968.331970450877634
1.139672467947960,960.241793319861245
1.114165696219869,952.151616188844741
1.088874731867284,944.061439057828352
1.063799574890206,935.971261926812076
1.038940225288633,927.881084795795459
1.014296683062567,919.790907664779184
0.989868948212006,911.700730533762680
0.965657020736952,903.610553402746405
0.941660900637404,895.520376271730129
0.917880587913362,887.430199140713512
0.894316082564827,879.340022009697236
0.870967384591797,871.249844878680847
0.847834493994274,863.159667747664344
0.824917410772260,855.069490616649318
0.802216134925749,846.979313485632815
0.779730666454744,838.889136354616426
0.757461005359245,830.798959223600150
0.735407151639252,822.708782092583533
0.713569105294766,814.618604961567257
0.691946866325786,806.528427830550868
0.670540434732311,798.438250699534478
0.649349810514343,790.348073568518089
0.628374993671881,782.257896437501699
0.607615984204925,774.167719306485196
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
1.075095555555555,773.669862252269013
0.335093072710403,769.410418566195062
0.303427633958407,756.825698584614088
0.272284395769364,744.240978603032886
0.241663358143274,731.656258621451911
0.211564521080137,719.071538639870710
0.181987884579954,706.486818658289849
0.152933448642728,693.902098676710580
0.124401213268450,681.317378695129491
0.096391178457126,668.732658713548403
0.068903344208755,656.147938731967315
0.041937710523337,643.563218750386227
0.015494277400872,630.978498768805252
-0.010426955158640,618.393778787224164
-0.035825987155198,605.809058805643076
-0.060702818588804,593.224338824062102
-0.085057449459456,580.639618842481127
-0.108889879767155,568.054898860900039
-0.132200109511901,555.470178879318951
-0.154988138693694,542.885458897737863
-0.177253967312534,530.300738916156774
-0.198997595368420,517.716018934575686
-0.220219022861354,505.131298952994655
-0.240918249791334,492.546578971413567
-0.261095276158359,479.961858989834354
-0.280750101962433,467.377139008253209
-0.299882727203554,454.792419026672178
-0.318493151881722,442.207699045091147
-0.336581375996937,429.622979063510115
-0.354147399549198,417.038259081929084
-0.371191222538507,404.453539100347996
-0.387712844964862,391.868819118766908
-0.403712266828265,379.284099137185876
-0.419189488128714,366.699379155604788
-0.434144508866210,354.114659174023757
-0.448577329040753,341.529939192442669
-0.462487948652343,328.945219210861637
-0.475876367700979,316.360499229280606
-0.488742586186663,303.775779247699461
-0.501086604109393,291.191059266118430
-0.512908421469169,278.606339284539274
-0.524208038265993,266.021619302958186
-0.534985454499864,253.436899321377069
-0.545240670170782,240.852179339796010
-0.554973685278747,228.267459358214921
-0.564184499823758,215.682739376633890
-0.572873113805817,203.098019395052830
-0.581039527224922,190.513299413471742
-0.588683740081075,177.928579431890682
-0.595805752374274,165.343859450309594
-0.602405564104520,152.759139468728591
-0.608483175271813,140.174419487147503
-0.614038585876153,127.589699505566500
-0.619071795917539,115.004979523985369
-0.623582805395973,102.420259542404366
-0.627571614311453,89.835539560823221
-0.631038222663980,77.250819579242219
-0.633982630453554,64.666099597662893
-0.636404837680175,52.081379616081897
-0.638304844343843,39.496659634500894
-0.639682650444558,26.911939652919742
-0.640538255982320,14.327219671338737
-0.640871660957128,1.742499689757592
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000
0.088290000000000,0.000000000000000


==> eps_difference_j.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   3.8461538e+01   0.0000000e+00
   0.0000000e+00   7.6923077e+01   0.0000000e+00
   0.0000000e+00   1.1538462e+02   0.0000000e+00
   0.0000000e+00   1.5384615e+02   0.0000000e+00
   0.0000000e+00   1.9230769e+02   0.0000000e+00
   0.0000000e+00   2.3076923e+02   0.0000000e+00
   0.0000000e+00   2.6923077e+02   0.0000000e+00
   0.0000000e+00   3.0769231e+02   0.0000000e+00
   0.0000000e+00   3.4615385e+02   0.0000000e+00
   0.0000000e+00   3.8461538e+02   0.0000000e+00
   0.0000000e+00   4.2307692e+02   0.0000000e+00
   0.0000000e+00   4.6153846e+02   0.0000000e+00
   0.0000000e+00   5.0000000e+02   0.0000000e+00
   0.0000000e+00   5.3846154e+02   0.0000000e+00
   0.0000000e+00   5.7692308e+02   0.0000000e+00
   0.0000000e+00   6.1538462e+02   0.0000000e+00
   0.0000000e+00   6.5384615e+02   0.0000000e+00
   0.0000000e+00   6.9230769e+02   0.0000000e+00
   0.0000000e+00   7.3076923e+02   0.0000000e+00
   0.0000000e+00   7.6923077e+02   0.0000000e+00
   0.0000000e+00   8.0769231e+02   0.0000000e+00
   0.0000000e+00   8.4615385e+02   0.0000000e+00
   0.0000000e+00   8.8461538e+02   0.0000000e+00
   0.0000000e+00   9.2307692e+02   0.0000000e+00
   0.0000000e+00   9.6153846e+02   0.0000000e+00
   0.0000000e+00   1.0000000e+03   0.0000000e+00
   0.0000000e+00   1.0384615e+03   0.0000000e+00
   0.0000000e+00   1.0769231e+03   0.0000000e+00
   0.0000000e+00   1.1153846e+03   0.0000000e+00
   0.0000000e+00   1.1538462e+03   0.0000000e+00
   0.0000000e+00   1.1923077e+03   0.0000000e+00
   0.0000000e+00   1.2307692e+03   0.0000000e+00
   0.0000000e+00   1.2692308e+03   0.0000000e+00
   0.0000000e+00   1.3076923e+03   0.0000000e+00
   0.0000000e+00   1.3461538e+03   0.0000000e+00
   0.0000000e+00   1.3846154e+03   0.0000000e+00
   0.0000000e+00   1.4230769e+03   0.0000000e+00
   0.0000000e+00   1.4615385e+03   0.0000000e+00
   0.0000000e+00   1.5000000e+03   0.0000000e+00
   1.2358974e-01   0.0000000e+00   0.0000000e+00
   1.2358974e-01   3.8461538e+01   2.9844329e-03
   1.2358974e-01   7.6923077e+01   1.5594969e-03
   1.2358974e-01   1.1538462e+02   1.0552920e-03
   1.2358974e-01   1.5384615e+02   7.9742861e-04
   1.2358974e-01   1.9230769e+02   6.4082942e-04
   1.2358974e-01   2.3076923e+02   5.3563723e-04
   1.2358974e-01   2.6923077e+02   4.6010884e-04
   1.2358974e-01   3.0769231e+02   4.0324757e-04
   1.2358974e-01   3.4615385e+02   3.5889425e-04
   1.2358974e-01   3.8461538e+02   3.2333080e-04
   1.2358974e-01   4.2307692e+02   2.9417988e-04
   1.2358974e-01   4.6153846e+02   2.6985057e-04
   1.2358974e-01   5.0000000e+02   2.4923800e-04
   1.2358974e-01   5.3846154e+02   2.3155092e-04
   1.2358974e-01   5.7692308e+02   2.1620779e-04
   1.2358974e-01   6.1538462e+02   2.0277163e-04
   1.2358974e-01   6.5384615e+02   1.9090772e-04
   1.2358974e-01   6.9230769e+02   1.8035535e-04
   1.2358974e-01   7.3076923e+02   1.7090843e-04
   1.2358974e-01   7.6923077e+02   1.6240190e-04
   1.2358974e-01   8.0769231e+02   1.5470200e-04
   1.2358974e-01   8.4615385e+02   1.4769918e-04
   1.2358974e-01   8.8461538e+02   1.4130290e-04
   1.2358974e-01   9.2307692e+02   1.3543762e-04
   1.2358974e-01   9.6153846e+02   1.3003984e-04
   1.2358974e-01   1.0000000e+03   1.2505583e-04
   1.2358974e-01   1.0384615e+03   1.2043975e-04
   1.2358974e-01   1.0769231e+03   1.1615232e-04
   1.2358974e-01   1.1153846e+03   1.1215965e-04
   1.2358974e-01   1.1538462e+03   1.0843235e-04
   1.2358974e-01   1.1923077e+03   1.0494481e-04
   1.2358974e-01   1.2307692e+03   1.0167462e-04
   1.2358974e-01   1.2692308e+03   9.8602072e-05
   1.2358974e-01   1.3076923e+03   9.5709781e-05
   1.2358974e-01   1.3461538e+03   9.2982334e-05
   1.2358974e-01   1.3846154e+03   9.0406028e-05
   1.2358974e-01   1.4230769e+03   8.7968638e-05
   1.2358974e-01   1.4615385e+03   8.5659224e-05
   1.2358974e-01   1.5000000e+03   8.3467965e-05
   2.4717949e-01   0.0000000e+00   0.0000000e+00
   2.4717949e-01   3.8461538e+01   5.4773909e-03
   2.4717949e-01   7.6923077e+01   2.9827738e-03
   2.4717949e-01   1.1538462e+02   2.0476163e-03
   2.4717949e-01   1.5384615e+02   1.5586199e-03
   2.4717949e-01   1.9230769e+02   1.2580892e-03
   2.4717949e-01   2.3076923e+02   1.0546962e-03
   2.4717949e-01   2.6923077e+02   9.0790514e-04
   2.4717949e-01   3.0769231e+02   7.9697752e-04
   2.4717949e-01   3.4615385e+02   7.1020232e-04
   2.4717949e-01   3.8461538e+02   6.4046648e-04
   2.4717949e-01   4.2307692e+02   5.8320021e-04
   2.4717949e-01   4.6153846e+02   5.3533363e-04
   2.4717949e-01   5.0000000e+02   4.9472806e-04
   2.4717949e-01   5.3846154e+02   4.5984790e-04
   2.4717949e-01   5.7692308e+02   4.2956200e-04
   2.4717949e-01   6.1538462e+02   4.0301877e-04
   2.4717949e-01   6.5384615e+02   3.7956485e-04
   2.4717949e-01   6.9230769e+02   3.5869056e-04
   2.4717949e-01   7.3076923e+02   3.3999250e-04
   2.4717949e-01   7.6923077e+02   3.2314724e-04
   2.4717949e-01   8.0769231e+02   3.0789237e-04
   2.4717949e-01   8.4615385e+02   2.9401283e-04
   2.4717949e-01   8.8461538e+02   2.8133066e-04
   2.4717949e-01   9.2307692e+02   2.6969731e-04
   2.4717949e-01   9.6153846e+02   2.5898785e-04
   2.4717949e-01   1.0000000e+03   2.4909642e-04
   2.4717949e-01   1.0384615e+03   2.3993275e-04
   2.4717949e-01   1.0769231e+03   2.3141937e-04
   2.4717949e-01   1.1153846e+03   2.2348943e-04
   2.4717949e-01   1.1538462e+03   2.1608494e-04
   2.4717949e-01   1.1923077e+03   2.0915536e-04
   2.4717949e-01   1.2307692e+03   2.0265641e-04
   2.4717949e-01   1.2692308e+03   1.9654916e-04
   2.4717949e-01   1.3076923e+03   1.9079923e-04
   2.4717949e-01   1.3461538e+03   1.8537616e-04
   2.4717949e-01   1.3846154e+03   1.8025285e-04
   2.4717949e-01   1.4230769e+03   1.7540511e-04
   2.4717949e-01   1.4615385e+03   1.7081129e-04
   2.4717949e-01   1.5000000e+03   1.6645196e-04
   3.7076923e-01   0.0000000e+00   0.0000000e+00
   3.7076923e-01   3.8461538e+01   7.5635023e-03
   3.7076923e-01   7.6923077e+01   4.2813217e-03
   3.7076923e-01   1.1538462e+02   2.9800152e-03
   3.7076923e-01   1.5384615e+02   2.2845442e-03
   3.7076923e-01   1.9230769e+02   1.8520469e-03
   3.7076923e-01   2.3076923e+02   1.5571618e-03
   3.7076923e-01   2.6923077e+02   1.3432499e-03
   3.7076923e-01   3.0769231e+02   1.1809950e-03
   3.7076923e-01   3.4615385e+02   1.0537056e-03
   3.7076923e-01   3.8461538e+02   9.5118061e-04
   3.7076923e-01   4.2307692e+02   8.6683485e-04
   3.7076923e-01   4.6153846e+02   7.9622752e-04
   3.7076923e-01   5.0000000e+02   7.3625516e-04
   3.7076923e-01   5.3846154e+02   6.8468347e-04
   3.7076923e-01   5.7692308e+02   6.3986305e-04
   3.7076923e-01   6.1538462e+02   6.0054972e-04
   3.7076923e-01   6.5384615e+02   5.6578730e-04
   3.7076923e-01   6.9230769e+02   5.3482885e-04
   3.7076923e-01   7.3076923e+02   5.0708241e-04
   3.7076923e-01   7.6923077e+02   4.8207277e-04
   3.7076923e-01   8.0769231e+02   4.5941405e-04
   3.7076923e-01   8.4615385e+02   4.3878968e-04
   3.7076923e-01   8.8461538e+02   4.1993745e-04
   3.7076923e-01   9.2307692e+02   4.0263838e-04
   3.7076923e-01   9.6153846e+02   3.8670813e-04
   3.7076923e-01   1.0000000e+03   3.7199042e-04
   3.7076923e-01   1.0384615e+03   3.5835189e-04
   3.7076923e-01   1.0769231e+03   3.4567804e-04
   3.7076923e-01   1.1153846e+03   3.3387003e-04
   3.7076923e-01   1.1538462e+03   3.2284205e-04
   3.7076923e-01   1.1923077e+03   3.1251929e-04
   3.7076923e-01   1.2307692e+03   3.0283619e-04
   3.7076923e-01   1.2692308e+03   2.9373510e-04
   3.7076923e-01   1.3076923e+03   2.8516506e-04
   3.7076923e-01   1.3461538e+03   2.7708093e-04
   3.7076923e-01   1.3846154e+03   2.6944250e-04
   3.7076923e-01   1.4230769e+03   2.6221391e-04
   3.7076923e-01   1.4615385e+03   2.5536304e-04
   3.7076923e-01   1.5000000e+03   2.4886104e-04
   4.9435897e-01   0.0000000e+00   0.0000000e+00
   4.9435897e-01   3.8461538e+01   9.3107465e-03
   4.9435897e-01   7.6923077e+01   5.4655217e-03
   4.9435897e-01   1.1538462e+02   3.8553826e-03
   4.9435897e-01   1.5384615e+02   2.9761672e-03
   4.9435897e-01   1.9230769e+02   2.4229934e-03
   4.9435897e-01   2.3076923e+02   2.0430463e-03
   4.9435897e-01   2.6923077e+02   1.7660295e-03
   4.9435897e-01   3.0769231e+02   1.5551278e-03
   4.9435897e-01   3.4615385e+02   1.3892052e-03
   4.9435897e-01   3.8461538e+02   1.2552639e-03
   4.9435897e-01   4.2307692e+02   1.1448726e-03
   4.9435897e-01   4.6153846e+02   1.0523239e-03
   4.9435897e-01   5.0000000e+02   9.7361600e-04
   4.9435897e-01   5.3846154e+02   9.0586069e-04
   4.9435897e-01   5.7692308e+02   8.4692085e-04
   4.9435897e-01   6.1538462e+02   7.9518134e-04
   4.9435897e-01   6.5384615e+02   7.4939883e-04
   4.9435897e-01   6.9230769e+02   7.0860065e-04
   4.9435897e-01   7.3076923e+02   6.7201492e-04
   4.9435897e-01   7.6923077e+02   6.3902132e-04
   4.9435897e-01   8.0769231e+02   6.0911561e-04
   4.9435897e-01   8.4615385e+02   5.8188370e-04
   4.9435897e-01   8.8461538e+02   5.5698237e-04
   4.9435897e-01   9.2307692e+02   5.3412473e-04
   4.9435897e-01   9.6153846e+02   5.1306911e-04
   4.9435897e-01   1.0000000e+03   4.9361052e-04
   4.9435897e-01   1.0384615e+03   4.7557389e-04
   4.9435897e-01   1.0769231e+03   4.5880887e-04
   4.9435897e-01   1.1153846e+03   4.4318556e-04
   4.9435897e-01   1.1538462e+03   4.2859118e-04
   4.9435897e-01   1.1923077e+03   4.1492733e-04
   4.9435897e-01   1.2307692e+03   4.0210776e-04
   4.9435897e-01   1.2692308e+03   3.9005658e-04
   4.9435897e-01   1.3076923e+03   3.7870670e-04
   4.9435897e-01   1.3461538e+03   3.6799865e-04
   4.9435897e-01   1.3846154e+03   3.5787948e-04
   4.9435897e-01   1.4230769e+03   3.4830191e-04
   4.9435897e-01   1.4615385e+03   3.3922360e-04
   4.9435897e-01   1.5000000e+03   3.3060650e-04
   6.1794872e-01   0.0000000e+00   0.0000000e+00
   6.1794872e-01   3.8461538e+01   1.0774171e-02
   6.1794872e-01   7.6923077e+01   6.5447744e-03
   6.1794872e-01   1.1538462e+02   4.6764763e-03
   6.1794872e-01   1.5384615e+02   3.6344519e-03
   6.1794872e-01   1.9230769e+02   2.9712435e-03
   6.1794872e-01   2.3076923e+02   2.5123900e-03
   6.1794872e-01   2.6923077e+02   2.1761568e-03
   6.1794872e-01   3.0769231e+02   1.9192272e-03
   6.1794872e-01   3.4615385e+02   1.7165230e-03
   6.1794872e-01   3.8461538e+02   1.5525253e-03
   6.1794872e-01   4.2307692e+02   1.4171187e-03
   6.1794872e-01   4.6153846e+02   1.3034286e-03
   6.1794872e-01   5.0000000e+02   1.2066202e-03
   6.1794872e-01   5.3846154e+02   1.1231943e-03
   6.1794872e-01   5.7692308e+02   1.0505558e-03
   6.1794872e-01   6.1538462e+02   9.8674013e-04
   6.1794872e-01   6.5384615e+02   9.3023201e-04
   6.1794872e-01   6.9230769e+02   8.7984448e-04
   6.1794872e-01   7.3076923e+02   8.3463434e-04
   6.1794872e-01   7.6923077e+02   7.9384271e-04
   6.1794872e-01   8.0769231e+02   7.5685211e-04
   6.1794872e-01   8.4615385e+02   7.2315496e-04
   6.1794872e-01   8.8461538e+02   6.9233020e-04
   6.1794872e-01   9.2307692e+02   6.6402562e-04
   6.1794872e-01   9.6153846e+02   6.3794430e-04
   6.1794872e-01   1.0000000e+03   6.1383421e-04
   6.1794872e-01   1.0384615e+03   5.9148004e-04
   6.1794872e-01   1.0769231e+03   5.7069671e-04
   6.1794872e-01   1.1153846e+03   5.5132427e-04
   6.1794872e-01   1.1538462e+03   5.3322378e-04
   6.1794872e-01   1.1923077e+03   5.1627397e-04
   6.1794872e-01   1.2307692e+03   5.0036848e-04
   6.1794872e-01   1.2692308e+03   4.8541369e-04
   6.1794872e-01   1.3076923e+03   4.7132685e-04
   6.1794872e-01   1.3461538e+03   4.5803453e-04
   6.1794872e-01   1.3846154e+03   4.4547135e-04
   6.1794872e-01   1.4230769e+03   4.3357892e-04
   6.1794872e-01   1.4615385e+03   4.2230492e-04
   6.1794872e-01   1.5000000e+03   4.1160235e-04
   7.4153846e-01   0.0000000e+00   0.0000000e+00
   7.4153846e-01   3.8461538e+01   1.1998684e-02
   7.4153846e-01   7.6923077e+01   7.5276122e-03
   7.4153846e-01   1.1538462e+02   5.4459280e-03
   7.4153846e-01   1.5384615e+02   4.2603596e-03
   7.4153846e-01   1.9230769e+02   3.4971363e-03
   7.4153846e-01   2.3076923e+02   2.9652614e-03
   7.4153846e-01   2.6923077e+02   2.5735717e-03
   7.4153846e-01   3.0769231e+02   2.2731690e-03
   7.4153846e-01   3.4615385e+02   2.0355026e-03
   7.4153846e-01   3.8461538e+02   1.8427933e-03
   7.4153846e-01   4.2307692e+02   1.6833953e-03
   7.4153846e-01   4.6153846e+02   1.5493634e-03
   7.4153846e-01   5.0000000e+02   1.4350915e-03
   7.4153846e-01   5.3846154e+02   1.3365115e-03
   7.4153846e-01   5.7692308e+02   1.2506000e-03
   7.4153846e-01   6.1538462e+02   1.1750631e-03
   7.4153846e-01   6.5384615e+02   1.1081291e-03
   7.4153846e-01   6.9230769e+02   1.0484079e-03
   7.4153846e-01   7.3076923e+02   9.9479331e-04
   7.4153846e-01   7.6923077e+02   9.4639456e-04
   7.4153846e-01   8.0769231e+02   9.0248593e-04
   7.4153846e-01   8.4615385e+02   8.6247038e-04
   7.4153846e-01   8.8461538e+02   8.2585220e-04
   7.4153846e-01   9.2307692e+02   7.9221640e-04
   7.4153846e-01   9.6153846e+02   7.6121293e-04
   7.4153846e-01   1.0000000e+03   7.3254445e-04
   7.4153846e-01   1.0384615e+03   7.0595679e-04
   7.4153846e-01   1.0769231e+03   6.8123134e-04
   7.4153846e-01   1.1153846e+03   6.5817910e-04
   7.4153846e-01   1.1538462e+03   6.3663580e-04
   7.4153846e-01   1.1923077e+03   6.1645800e-04
   7.4153846e-01   1.2307692e+03   5.9751985e-04
   7.4153846e-01   1.2692308e+03   5.7971054e-04
   7.4153846e-01   1.3076923e+03   5.6293206e-04
   7.4153846e-01   1.3461538e+03   5.4709744e-04
   7.4153846e-01   1.3846154e+03   5.3212921e-04
   7.4153846e-01   1.4230769e+03   5.1795817e-04
   7.4153846e-01   1.4615385e+03   5.0452229e-04
   7.4153846e-01   1.5000000e+03   4.9176580e-04
   8.6512821e-01   0.0000000e+00   0.0000000e+00
   8.6512821e-01   3.8461538e+01   1.3021174e-02
   8.6512821e-01   7.6923077e+01   8.4217964e-03
   8.6512821e-01   1.1538462e+02   6.1662528e-03
   8.6512821e-01   1.5384615e+02   4.8548501e-03
   8.6512821e-01   1.9230769e+02   4.0010351e-03
   8.6512821e-01   2.3076923e+02   3.4017579e-03
   8.6512821e-01   2.6923077e+02   2.9582418e-03
   8.6512821e-01   3.0769231e+02   2.6168541e-03
   8.6512821e-01   3.4615385e+02   2.3460102e-03
   8.6512821e-01   3.8461538e+02   2.1259163e-03
   8.6512821e-01   4.2307692e+02   1.9435430e-03
   8.6512821e-01   4.6153846e+02   1.7899658e-03
   8.6512821e-01   5.0000000e+02   1.6588680e-03
   8.6512821e-01   5.3846154e+02   1.5456532e-03
   8.6512821e-01   5.7692308e+02   1.4468976e-03
   8.6512821e-01   6.1538462e+02   1.3599988e-03
   8.6512821e-01   6.5384615e+02   1.2829430e-03
   8.6512821e-01   6.9230769e+02   1.2141481e-03
   8.6512821e-01   7.3076923e+02   1.1523535e-03
   8.6512821e-01   7.6923077e+02   1.0965429e-03
   8.6512821e-01   8.0769231e+02   1.0458874e-03
   8.6512821e-01   8.4615385e+02   9.9970436e-04
   8.6512821e-01   8.8461538e+02   9.5742666e-04
   8.6512821e-01   9.2307692e+02   9.1857912e-04
   8.6512821e-01   9.6153846e+02   8.8276062e-04
   8.6512821e-01   1.0000000e+03   8.4963025e-04
   8.6512821e-01   1.0384615e+03   8.1889636e-04
   8.6512821e-01   1.0769231e+03   7.9030806e-04
   8.6512821e-01   1.1153846e+03   7.6364827e-04
   8.6512821e-01   1.1538462e+03   7.3872824e-04
   8.6512821e-01   1.1923077e+03   7.1538306e-04
   8.6512821e-01   1.2307692e+03   6.9346803e-04
   8.6512821e-01   1.2692308e+03   6.7285567e-04
   8.6512821e-01   1.3076923e+03   6.5343317e-04
   8.6512821e-01   1.3461538e+03   6.3510041e-04
   8.6512821e-01   1.3846154e+03   6.1776819e-04
   8.6512821e-01   1.4230769e+03   6.0135678e-04
   8.6512821e-01   1.4615385e+03   5.8579471e-04
   8.6512821e-01   1.5000000e+03   5.7101770e-04
   9.8871795e-01   0.0000000e+00   0.0000000e+00
   9.8871795e-01   3.8461538e+01   1.3872139e-02
   9.8871795e-01   7.6923077e+01   9.2344015e-03
   9.8871795e-01   1.1538462e+02   6.8398569e-03
   9.8871795e-01   1.5384615e+02   5.4188823e-03
   9.8871795e-01   1.9230769e+02   4.4833268e-03
   9.8871795e-01   2.3076923e+02   3.8220051e-03
   9.8871795e-01   2.6923077e+02   3.3301622e-03
   9.8871795e-01   3.0769231e+02   2.9502088e-03
   9.8871795e-01   3.4615385e+02   2.6479350e-03
   9.8871795e-01   3.8461538e+02   2.4017635e-03
   9.8871795e-01   4.2307692e+02   2.1974206e-03
   9.8871795e-01   4.6153846e+02   2.0250906e-03
   9.8871795e-01   5.0000000e+02   1.8778035e-03
   9.8871795e-01   5.3846154e+02   1.7504741e-03
   9.8871795e-01   5.7692308e+02   1.6393059e-03
   9.8871795e-01   6.1538462e+02   1.5414073e-03
   9.8871795e-01   6.5384615e+02   1.4545374e-03
   9.8871795e-01   6.9230769e+02   1.3769327e-03
   9.8871795e-01   7.3076923e+02   1.3071864e-03
   9.8871795e-01   7.6923077e+02   1.2441630e-03
   9.8871795e-01   8.0769231e+02   1.1869354e-03
   9.8871795e-01   8.4615385e+02   1.1347394e-03
   9.8871795e-01   8.8461538e+02   1.0869396e-03
   9.8871795e-01   9.2307692e+02   1.0430031e-03
   9.8871795e-01   9.6153846e+02   1.0024799e-03
   9.8871795e-01   1.0000000e+03   9.6498715e-04
   9.8871795e-01   1.0384615e+03   9.3019726e-04
   9.8871795e-01   1.0769231e+03   8.9782817e-04
   9.8871795e-01   1.1153846e+03   8.6763573e-04
   9.8871795e-01   1.1538462e+03   8.3940757e-04
   9.8871795e-01   1.1923077e+03   8.1295807e-04
   9.8871795e-01   1.2307692e+03   7.8812427e-04
   9.8871795e-01   1.2692308e+03   7.6476253e-04
   9.8871795e-01   1.3076923e+03   7.4274575e-04
   9.8871795e-01   1.3461538e+03   7.2196104e-04
   9.8871795e-01   1.3846154e+03   7.0230782e-04
   9.8871795e-01   1.4230769e+03   6.8369613e-04
   9.8871795e-01   1.4615385e+03   6.6604533e-04
   9.8871795e-01   1.5000000e+03   6.4928289e-04
   1.1123077e+00   0.0000000e+00   0.0000000e+00
   1.1123077e+00   3.8461538e+01   1.4576939e-02
   1.1123077e+00   7.6923077e+01   9.9718883e-03
   1.1123077e+00   1.1538462e+02   7.4690445e-03
   1.1123077e+00   1.5384615e+02   5.9534134e-03
   1.1123077e+00   1.9230769e+02   4.9444208e-03
   1.1123077e+00   2.3076923e+02   4.2261563e-03
   1.1123077e+00   2.6923077e+02   3.6893553e-03
   1.1123077e+00   3.0769231e+02   3.2731848e-03
   1.1123077e+00   3.4615385e+02   2.9411892e-03
   1.1123077e+00   3.8461538e+02   2.6702252e-03
   1.1123077e+00   4.2307692e+02   2.4449063e-03
   1.1123077e+00   4.6153846e+02   2.2546097e-03
   1.1123077e+00   5.0000000e+02   2.0917676e-03
   1.1123077e+00   5.3846154e+02   1.9508438e-03
   1.1123077e+00   5.7692308e+02   1.8276956e-03
   1.1123077e+00   6.1538462e+02   1.7191617e-03
   1.1123077e+00   6.5384615e+02   1.6227879e-03
   1.1123077e+00   6.9230769e+02   1.5366401e-03
   1.1123077e+00   7.3076923e+02   1.4591736e-03
   1.1123077e+00   7.6923077e+02   1.3891396e-03
   1.1123077e+00   8.0769231e+02   1.3255178e-03
   1.1123077e+00   8.4615385e+02   1.2674665e-03
   1.1123077e+00   8.8461538e+02   1.2142849e-03
   1.1123077e+00   9.2307692e+02   1.1653853e-03
   1.1123077e+00   9.6153846e+02   1.1202705e-03
   1.1123077e+00   1.0000000e+03   1.0785177e-03
   1.1123077e+00   1.0384615e+03   1.0397646e-03
   1.1123077e+00   1.0769231e+03   1.0036993e-03
   1.1123077e+00   1.1153846e+03   9.7005156e-04
   1.1123077e+00   1.1538462e+03   9.3858620e-04
   1.1123077e+00   1.1923077e+03   9.0909763e-04
   1.1123077e+00   1.2307692e+03   8.8140526e-04
   1.1123077e+00   1.2692308e+03   8.5534985e-04
   1.1123077e+00   1.3076923e+03   8.3079046e-04
   1.1123077e+00   1.3461538e+03   8.0760183e-04
   1.1123077e+00   1.3846154e+03   7.8567236e-04
   1.1123077e+00   1.4230769e+03   7.6490219e-04
   1.1123077e+00   1.4615385e+03   7.4520178e-04
   1.1123077e+00   1.5000000e+03   7.2649056e-04
   1.2358974e+00   0.0000000e+00   0.0000000e+00
   1.2358974e+00   3.8461538e+01   1.5156782e-02
   1.2358974e+00   7.6923077e+01   1.0640168e-02
   1.2358974e+00   1.1538462e+02   8.0560234e-03
   1.2358974e+00   1.5384615e+02   6.4593986e-03
   1.2358974e+00   1.9230769e+02   5.3847481e-03
   1.2358974e+00   2.3076923e+02   4.6143918e-03
   1.2358974e+00   2.6923077e+02   4.0358704e-03
   1.2358974e+00   3.0769231e+02   3.5857589e-03
   1.2358974e+00   3.4615385e+02   3.2257081e-03
   1.2358974e+00   3.8461538e+02   2.9312125e-03
   1.2358974e+00   4.2307692e+02   2.6858975e-03
   1.2358974e+00   4.6153846e+02   2.4784129e-03
   1.2358974e+00   5.0000000e+02   2.3006461e-03
   1.2358974e+00   5.3846154e+02   2.1466465e-03
   1.2358974e+00   5.7692308e+02   2.0119512e-03
   1.2358974e+00   6.1538462e+02   1.8931475e-03
   1.2358974e+00   6.5384615e+02   1.7875820e-03
   1.2358974e+00   6.9230769e+02   1.6931602e-03
   1.2358974e+00   7.3076923e+02   1.6082071e-03
   1.2358974e+00   7.6923077e+02   1.5313673e-03
   1.2358974e+00   8.0769231e+02   1.4615319e-03
   1.2358974e+00   8.4615385e+02   1.3977855e-03
   1.2358974e+00   8.8461538e+02   1.3393653e-03
   1.2358974e+00   9.2307692e+02   1.2856307e-03
   1.2358974e+00   9.6153846e+02   1.2360400e-03
   1.2358974e+00   1.0000000e+03   1.1901318e-03
   1.2358974e+00   1.0384615e+03   1.1475107e-03
   1.2358974e+00   1.0769231e+03   1.1078359e-03
   1.2358974e+00   1.1153846e+03   1.0708123e-03
   1.2358974e+00   1.1538462e+03   1.0361827e-03
   1.2358974e+00   1.1923077e+03   1.0037223e-03
   1.2358974e+00   1.2307692e+03   9.7323346e-04
   1.2358974e+00   1.2692308e+03   9.4454191e-04
   1.2358974e+00   1.3076923e+03   9.1749331e-04
   1.2358974e+00   1.3461538e+03   8.9195049e-04
   1.2358974e+00   1.3846154e+03   8.6779113e-04
   1.2358974e+00   1.4230769e+03   8.4490582e-04
   1.2358974e+00   1.4615385e+03   8.2319639e-04
   1.2358974e+00   1.5000000e+03   8.0257448e-04
   1.3594872e+00   0.0000000e+00   0.0000000e+00
   1.3594872e+00   3.8461538e+01   1.5629490e-02
   1.3594872e+00   7.6923077e+01   1.1244657e-02
   1.3594872e+00   1.1538462e+02   8.6029102e-03
   1.3594872e+00   1.5384615e+02   6.9377899e-03
   1.3594872e+00   1.9230769e+02   5.8047598e-03
   1.3594872e+00   2.3076923e+02   4.9869176e-03
   1.3594872e+00   2.6923077e+02   4.3697829e-03
   1.3594872e+00   3.0769231e+02   3.8879326e-03
   1.3594872e+00   3.4615385e+02   3.5014500e-03
   1.3594872e+00   3.8461538e+02   3.1846576e-03
   1.3594872e+00   4.2307692e+02   2.9203107e-03
   1.3594872e+00   4.6153846e+02   2.6964072e-03
   1.3594872e+00   5.0000000e+02   2.5043409e-03
   1.3594872e+00   5.3846154e+02   2.3377817e-03
   1.3594872e+00   5.7692308e+02   2.1919711e-03
   1.3594872e+00   6.1538462e+02   2.0632635e-03
   1.3594872e+00   6.5384615e+02   1.9488193e-03
   1.3594872e+00   6.9230769e+02   1.8463939e-03
   1.3594872e+00   7.3076923e+02   1.7541899e-03
   1.3594872e+00   7.6923077e+02   1.6707510e-03
   1.3594872e+00   8.0769231e+02   1.5948847e-03
   1.3594872e+00   8.4615385e+02   1.5256056e-03
   1.3594872e+00   8.8461538e+02   1.4620918e-03
   1.3594872e+00   9.2307692e+02   1.4036528e-03
   1.3594872e+00   9.6153846e+02   1.3497038e-03
   1.3594872e+00   1.0000000e+03   1.2997469e-03
   1.3594872e+00   1.0384615e+03   1.2533549e-03
   1.3594872e+00   1.0769231e+03   1.2101594e-03
   1.3594872e+00   1.1153846e+03   1.1698412e-03
   1.3594872e+00   1.1538462e+03   1.1321222e-03
   1.3594872e+00   1.1923077e+03   1.0967589e-03
   1.3594872e+00   1.2307692e+03   1.0635373e-03
   1.3594872e+00   1.2692308e+03   1.0322688e-03
   1.3594872e+00   1.3076923e+03   1.0027859e-03
   1.3594872e+00   1.3461538e+03   9.7494013e-04
   1.3594872e+00   1.3846154e+03   9.4859870e-04
   1.3594872e+00   1.4230769e+03   9.2364298e-04
   1.3594872e+00   1.4615385e+03   8.9996645e-04
   1.3594872e+00   1.5000000e+03   8.7747322e-04
   1.4830769e+00   0.0000000e+00   0.0000000e+00
   1.4830769e+00   3.8461538e+01   1.6010117e-02
   1.4830769e+00   7.6923077e+01   1.1790328e-02
   1.4830769e+00   1.1538462e+02   9.1117346e-03
   1.4830769e+00   1.5384615e+02   7.3895347e-03
   1.4830769e+00   1.9230769e+02   6.2049250e-03
   1.4830769e+00   2.3076923e+02   5.3439639e-03
   1.4830769e+00   2.6923077e+02   4.6911930e-03
   1.4830769e+00   3.0769231e+02   4.1797314e-03
   1.4830769e+00   3.4615385e+02   3.7683952e-03
   1.4830769e+00   3.8461538e+02   3.4305134e-03
   1.4830769e+00   4.2307692e+02   3.1480814e-03
   1.4830769e+00   4.6153846e+02   2.9085176e-03
   1.4830769e+00   5.0000000e+02   2.7027704e-03
   1.4830769e+00   5.3846154e+02   2.5241639e-03
   1.4830769e+00   5.7692308e+02   2.3676680e-03
   1.4830769e+00   6.1538462e+02   2.2294215e-03
   1.4830769e+00   6.5384615e+02   2.1064118e-03
   1.4830769e+00   6.9230769e+02   1.9962540e-03
   1.4830769e+00   7.3076923e+02   1.8970357e-03
   1.4830769e+00   7.6923077e+02   1.8072058e-03
   1.4830769e+00   8.0769231e+02   1.7254929e-03
   1.4830769e+00   8.4615385e+02   1.6508451e-03
   1.4830769e+00   8.8461538e+02   1.5823845e-03
   1.4830769e+00   9.2307692e+02   1.5193731e-03
   1.4830769e+00   9.6153846e+02   1.4611854e-03
   1.4830769e+00   1.0000000e+03   1.4072882e-03
   1.4830769e+00   1.0384615e+03   1.3572240e-03
   1.4830769e+00   1.0769231e+03   1.3105981e-03
   1.4830769e+00   1.1153846e+03   1.2670683e-03
   1.4830769e+00   1.1538462e+03   1.2263362e-03
   1.4830769e+00   1.1923077e+03   1.1881404e-03
   1.4830769e+00   1.2307692e+03   1.1522515e-03
   1.4830769e+00   1.2692308e+03   1.1184665e-03
   1.4830769e+00   1.3076923e+03   1.0866057e-03
   1.4830769e+00   1.3461538e+03   1.0565094e-03
   1.4830769e+00   1.3846154e+03   1.0280350e-03
   1.4830769e+00   1.4230769e+03   1.0010549e-03
   1.4830769e+00   1.4615385e+03   9.7545434e-04
   1.4830769e+00   1.5000000e+03   9.5113030e-04
   1.6066667e+00   0.0000000e+00   0.0000000e+00
   1.6066667e+00   3.8461538e+01   1.6311430e-02
   1.6066667e+00   7.6923077e+01   1.2281748e-02
   1.6066667e+00   1.1538462e+02   9.5844432e-03
   1.6066667e+00   1.5384615e+02   7.8155746e-03
   1.6066667e+00   1.9230769e+02   6.5857295e-03
   1.6066667e+00   2.3076923e+02   5.6857837e-03
   1.6066667e+00   2.6923077e+02   5.0002249e-03
   1.6066667e+00   3.0769231e+02   4.4612037e-03
   1.6066667e+00   3.4615385e+02   4.0265460e-03
   1.6066667e+00   3.8461538e+02   3.6687526e-03
   1.6066667e+00   4.2307692e+02   3.3691637e-03
   1.6066667e+00   4.6153846e+02   3.1146861e-03
   1.6066667e+00   5.0000000e+02   2.8958688e-03
   1.6066667e+00   5.3846154e+02   2.7057224e-03
   1.6066667e+00   5.7692308e+02   2.5389682e-03
   1.6066667e+00   6.1538462e+02   2.3915464e-03
   1.6066667e+00   6.5384615e+02   2.2602838e-03
   1.6066667e+00   6.9230769e+02   2.1426647e-03
   1.6066667e+00   7.3076923e+02   2.0366694e-03
   1.6066667e+00   7.6923077e+02   1.9406574e-03
   1.6066667e+00   8.0769231e+02   1.8532829e-03
   1.6066667e+00   8.4615385e+02   1.7734316e-03
   1.6066667e+00   8.8461538e+02   1.7001724e-03
   1.6066667e+00   9.2307692e+02   1.6327220e-03
   1.6066667e+00   9.6153846e+02   1.5704163e-03
   1.6066667e+00   1.0000000e+03   1.5126886e-03
   1.6066667e+00   1.0384615e+03   1.4590524e-03
   1.6066667e+00   1.0769231e+03   1.4090879e-03
   1.6066667e+00   1.1153846e+03   1.3624307e-03
   1.6066667e+00   1.1538462e+03   1.3187630e-03
   1.6066667e+00   1.1923077e+03   1.2778067e-03
   1.6066667e+00   1.2307692e+03   1.2393167e-03
   1.6066667e+00   1.2692308e+03   1.2030770e-03
   1.6066667e+00   1.3076923e+03   1.1688959e-03
   1.6066667e+00   1.3461538e+03   1.1366028e-03
   1.6066667e+00   1.3846154e+03   1.1060456e-03
   1.6066667e+00   1.4230769e+03   1.0770880e-03
   1.6066667e+00   1.4615385e+03   1.0496076e-03
   1.6066667e+00   1.5000000e+03   1.0234943e-03
   1.7302564e+00   0.0000000e+00   0.0000000e+00
   1.7302564e+00   3.8461538e+01   1.6544304e-02
   1.7302564e+00   7.6923077e+01   1.2723123e-02
   1.7302564e+00   1.1538462e+02   1.0022902e-02
   1.7302564e+00   1.5384615e+02   8.2168437e-03
   1.7302564e+00   1.9230769e+02   6.9476731e-03
   1.7302564e+00   2.3076923e+02   6.0126511e-03
   1.7302564e+00   2.6923077e+02   5.2970251e-03
   1.7302564e+00   3.0769231e+02   4.7324198e-03
   1.7302564e+00   3.4615385e+02   4.2759250e-03
   1.7302564e+00   3.8461538e+02   3.8993676e-03
   1.7302564e+00   4.2307692e+02   3.5835298e-03
   1.7302564e+00   4.6153846e+02   3.3148714e-03
   1.7302564e+00   5.0000000e+02   3.0835860e-03
   1.7302564e+00   5.3846154e+02   2.8824011e-03
   1.7302564e+00   5.7692308e+02   2.7058119e-03
   1.7302564e+00   6.1538462e+02   2.5495759e-03
   1.7302564e+00   6.5384615e+02   2.4103716e-03
   1.7302564e+00   6.9230769e+02   2.2855618e-03
   1.7302564e+00   7.3076923e+02   2.1730263e-03
   1.7302564e+00   7.6923077e+02   2.0710413e-03
   1.7302564e+00   8.0769231e+02   1.9781911e-03
   1.7302564e+00   8.4615385e+02   1.8933021e-03
   1.7302564e+00   8.8461538e+02   1.8153932e-03
   1.7302564e+00   9.2307692e+02   1.7436383e-03
   1.7302564e+00   9.6153846e+02   1.6773363e-03
   1.7302564e+00   1.0000000e+03   1.6158889e-03
   1.7302564e+00   1.0384615e+03   1.5587819e-03
   1.7302564e+00   1.0769231e+03   1.5055716e-03
   1.7302564e+00   1.1153846e+03   1.4558723e-03
   1.7302564e+00   1.1538462e+03   1.4093478e-03
   1.7302564e+00   1.1923077e+03   1.3657036e-03
   1.7302564e+00   1.2307692e+03   1.3246802e-03
   1.7302564e+00   1.2692308e+03   1.2860485e-03
   1.7302564e+00   1.3076923e+03   1.2496055e-03
   1.7302564e+00   1.3461538e+03   1.2151702e-03
   1.7302564e+00   1.3846154e+03   1.1825813e-03
   1.7302564e+00   1.4230769e+03   1.1516942e-03
   1.7302564e+00   1.4615385e+03   1.1223790e-03
   1.7302564e+00   1.5000000e+03   1.0945188e-03
   1.8538462e+00   0.0000000e+00   0.0000000e+00
   1.8538462e+00   3.8461538e+01   1.6718038e-02
   1.8538462e+00   7.6923077e+01   1.3118325e-02
   1.8538462e+00   1.1538462e+02   1.0428901e-02
   1.8538462e+00   1.5384615e+02   8.5942668e-03
   1.8538462e+00   1.9230769e+02   7.2912681e-03
   1.8538462e+00   2.3076923e+02   6.3248588e-03
   1.8538462e+00   2.6923077e+02   5.5817607e-03
   1.8538462e+00   3.0769231e+02   4.9934706e-03
   1.8538462e+00   3.4615385e+02   4.5165747e-03
   1.8538462e+00   3.8461538e+02   4.1223690e-03
   1.8538462e+00   4.2307692e+02   3.7911692e-03
   1.8538462e+00   4.6153846e+02   3.5090486e-03
   1.8538462e+00   5.0000000e+02   3.2658870e-03
   1.8538462e+00   5.3846154e+02   3.0541584e-03
   1.8538462e+00   5.7692308e+02   2.8681526e-03
   1.8538462e+00   6.1538462e+02   2.7034603e-03
   1.8538462e+00   6.5384615e+02   2.5566233e-03
   1.8538462e+00   6.9230769e+02   2.4248919e-03
   1.8538462e+00   7.3076923e+02   2.3060526e-03
   1.8538462e+00   7.6923077e+02   2.1983036e-03
   1.8538462e+00   8.0769231e+02   2.1001633e-03
   1.8538462e+00   8.4615385e+02   2.0104028e-03
   1.8538462e+00   8.8461538e+02   1.9279936e-03
   1.8538462e+00   9.2307692e+02   1.8520690e-03
   1.8538462e+00   9.6153846e+02   1.7818932e-03
   1.8538462e+00   1.0000000e+03   1.7168376e-03
   1.8538462e+00   1.0384615e+03   1.6563619e-03
   1.8538462e+00   1.0769231e+03   1.5999992e-03
   1.8538462e+00   1.1153846e+03   1.5473439e-03
   1.8538462e+00   1.1538462e+03   1.4980422e-03
   1.8538462e+00   1.1923077e+03   1.4517837e-03
   1.8538462e+00   1.2307692e+03   1.4082951e-03
   1.8538462e+00   1.2692308e+03   1.3673351e-03
   1.8538462e+00   1.3076923e+03   1.3286894e-03
   1.8538462e+00   1.3461538e+03   1.2921674e-03
   1.8538462e+00   1.3846154e+03   1.2575987e-03
   1.8538462e+00   1.4230769e+03   1.2248308e-03
   1.8538462e+00   1.4615385e+03   1.1937266e-03
   1.8538462e+00   1.5000000e+03   1.1641625e-03
   1.9774359e+00   0.0000000e+00   0.0000000e+00
   1.9774359e+00   3.8461538e+01   1.6840607e-02
   1.9774359e+00   7.6923077e+01   1.3470925e-02
   1.9774359e+00   1.1538462e+02   1.0804155e-02
   1.9774359e+00   1.5384615e+02   8.9487579e-03
   1.9774359e+00   1.9230769e+02   7.6170363e-03
   1.9774359e+00   2.3076923e+02   6.6227170e-03
   1.9774359e+00   2.6923077e+02   5.8546183e-03
   1.9774359e+00   3.0769231e+02   5.2444661e-03
   1.9774359e+00   3.4615385e+02   4.7485561e-03
   1.9774359e+00   3.8461538e+02   4.3377852e-03
   1.9774359e+00   4.2307692e+02   3.9920880e-03
   1.9774359e+00   4.6153846e+02   3.6972084e-03
   1.9774359e+00   5.0000000e+02   3.4427516e-03
   1.9774359e+00   5.3846154e+02   3.2209661e-03
   1.9774359e+00   5.7692308e+02   3.0259567e-03
   1.9774359e+00   6.1538462e+02   2.8531620e-03
   1.9774359e+00   6.5384615e+02   2.6989986e-03
   1.9774359e+00   6.9230769e+02   2.5606130e-03
   1.9774359e+00   7.3076923e+02   2.4357050e-03
   1.9774359e+00   7.6923077e+02   2.3223998e-03
   1.9774359e+00   8.0769231e+02   2.2191548e-03
   1.9774359e+00   8.4615385e+02   2.1246887e-03
   1.9774359e+00   8.8461538e+02   2.0379286e-03
   1.9774359e+00   9.2307692e+02   1.9579695e-03
   1.9774359e+00   9.6153846e+02   1.8840427e-03
   1.9774359e+00   1.0000000e+03   1.8154908e-03
   1.9774359e+00   1.0384615e+03   1.7517488e-03
   1.9774359e+00   1.0769231e+03   1.6923278e-03
   1.9774359e+00   1.1153846e+03   1.6368033e-03
   1.9774359e+00   1.1538462e+03   1.5848044e-03
   1.9774359e+00   1.1923077e+03   1.5360058e-03
   1.9774359e+00   1.2307692e+03   1.4901210e-03
   1.9774359e+00   1.2692308e+03   1.4468968e-03
   1.9774359e+00   1.3076923e+03   1.4061084e-03
   1.9774359e+00   1.3461538e+03   1.3675556e-03
   1.9774359e+00   1.3846154e+03   1.3310597e-03
   1.9774359e+00   1.4230769e+03   1.2964603e-03
   1.9774359e+00   1.4615385e+03   1.2636133e-03
   1.9774359e+00   1.5000000e+03   1.2323892e-03
   2.1010256e+00   0.0000000e+00   0.0000000e+00
   2.1010256e+00   3.8461538e+01   1.6918880e-02
   2.1010256e+00   7.6923077e+01   1.3784217e-02
   2.1010256e+00   1.1538462e+02   1.1150305e-02
   2.1010256e+00   1.5384615e+02   9.2812181e-03
   2.1010256e+00   1.9230769e+02   7.9255075e-03
   2.1010256e+00   2.3076923e+02   6.9065505e-03
   2.1010256e+00   2.6923077e+02   6.1158015e-03
   2.1010256e+00   3.0769231e+02   5.4855343e-03
   2.1010256e+00   3.4615385e+02   4.9719476e-03
   2.1010256e+00   3.8461538e+02   4.5456611e-03
   2.1010256e+00   4.2307692e+02   4.1863078e-03
   2.1010256e+00   4.6153846e+02   3.8793559e-03
   2.1010256e+00   5.0000000e+02   3.6141733e-03
   2.1010256e+00   5.3846154e+02   3.3828093e-03
   2.1010256e+00   5.7692308e+02   3.1792028e-03
   2.1010256e+00   6.1538462e+02   2.9986551e-03
   2.1010256e+00   6.5384615e+02   2.8374683e-03
   2.1010256e+00   6.9230769e+02   2.6926934e-03
   2.1010256e+00   7.3076923e+02   2.5619497e-03
   2.1010256e+00   7.6923077e+02   2.4432953e-03
   2.1010256e+00   8.0769231e+02   2.3351300e-03
   2.1010256e+00   8.4615385e+02   2.2361237e-03
   2.1010256e+00   8.8461538e+02   2.1451618e-03
   2.1010256e+00   9.2307692e+02   2.0613032e-03
   2.1010256e+00   9.6153846e+02   1.9837480e-03
   2.1010256e+00   1.0000000e+03   1.9118120e-03
   2.1010256e+00   1.0384615e+03   1.8449063e-03
   2.1010256e+00   1.0769231e+03   1.7825215e-03
   2.1010256e+00   1.1153846e+03   1.7242147e-03
   2.1010256e+00   1.1538462e+03   1.6695991e-03
   2.1010256e+00   1.1923077e+03   1.6183350e-03
   2.1010256e+00   1.2307692e+03   1.5701234e-03
   2.1010256e+00   1.2692308e+03   1.5246996e-03
   2.1010256e+00   1.3076923e+03   1.4818288e-03
   2.1010256e+00   1.3461538e+03   1.4413018e-03
   2.1010256e+00   1.3846154e+03   1.4029314e-03
   2.1010256e+00   1.4230769e+03   1.3665503e-03
   2.1010256e+00   1.4615385e+03   1.3320075e-03
   2.1010256e+00   1.5000000e+03   1.2991673e-03
   2.2246154e+00   0.0000000e+00   0.0000000e+00
   2.2246154e+00   3.8461538e+01   1.6958784e-02
   2.2246154e+00   7.6923077e+01   1.4061244e-02
   2.2246154e+00   1.1538462e+02   1.1468924e-02
   2.2246154e+00   1.5384615e+02   9.5925344e-03
   2.2246154e+00   1.9230769e+02   8.2172168e-03
   2.2246154e+00   2.3076923e+02   7.1766973e-03
   2.2246154e+00   2.6923077e+02   6.3655296e-03
   2.2246154e+00   3.0769231e+02   5.7168192e-03
   2.2246154e+00   3.4615385e+02   5.1868435e-03
   2.2246154e+00   3.8461538e+02   4.7460570e-03
   2.2246154e+00   4.2307692e+02   4.3738652e-03
   2.2246154e+00   4.6153846e+02   4.0555105e-03
   2.2246154e+00   5.0000000e+02   3.7801588e-03
   2.2246154e+00   5.3846154e+02   3.5396852e-03
   2.2246154e+00   5.7692308e+02   3.3278815e-03
   2.2246154e+00   6.1538462e+02   3.1399250e-03
   2.2246154e+00   6.5384615e+02   2.9720138e-03
   2.2246154e+00   6.9230769e+02   2.8211112e-03
   2.2246154e+00   7.3076923e+02   2.6847630e-03
   2.2246154e+00   7.6923077e+02   2.5609643e-03
   2.2246154e+00   8.0769231e+02   2.4480619e-03
   2.2246154e+00   8.4615385e+02   2.3446799e-03
   2.2246154e+00   8.8461538e+02   2.2496646e-03
   2.2246154e+00   9.2307692e+02   2.1620410e-03
   2.2246154e+00   9.6153846e+02   2.0809800e-03
   2.2246154e+00   1.0000000e+03   2.0057717e-03
   2.2246154e+00   1.0384615e+03   1.9358049e-03
   2.2246154e+00   1.0769231e+03   1.8705506e-03
   2.2246154e+00   1.1153846e+03   1.8095487e-03
   2.2246154e+00   1.1538462e+03   1.7523969e-03
   2.2246154e+00   1.1923077e+03   1.6987422e-03
   2.2246154e+00   1.2307692e+03   1.6482733e-03
   2.2246154e+00   1.2692308e+03   1.6007149e-03
   2.2246154e+00   1.3076923e+03   1.5558223e-03
   2.2246154e+00   1.3461538e+03   1.5133778e-03
   2.2246154e+00   1.3846154e+03   1.4731864e-03
   2.2246154e+00   1.4230769e+03   1.4350735e-03
   2.2246154e+00   1.4615385e+03   1.3988820e-03
   2.2246154e+00   1.5000000e+03   1.3644703e-03
   2.3482051e+00   0.0000000e+00   0.0000000e+00
   2.3482051e+00   3.8461538e+01   1.6965453e-02
   2.3482051e+00   7.6923077e+01   1.4304817e-02
   2.3482051e+00   1.1538462e+02   1.1761515e-02
   2.3482051e+00   1.5384615e+02   9.8835777e-03
   2.3482051e+00   1.9230769e+02   8.4927027e-03
   2.3482051e+00   2.3076923e+02   7.4335061e-03
   2.3482051e+00   2.6923077e+02   6.6040356e-03
   2.3482051e+00   3.0769231e+02   5.9384795e-03
   2.3482051e+00   3.4615385e+02   5.3933527e-03
   2.3482051e+00   3.8461538e+02   4.9390474e-03
   2.3482051e+00   4.2307692e+02   4.5548100e-03
   2.3482051e+00   4.6153846e+02   4.2257043e-03
   2.3482051e+00   5.0000000e+02   3.9407271e-03
   2.3482051e+00   5.3846154e+02   3.6916031e-03
   2.3482051e+00   5.7692308e+02   3.4719943e-03
   2.3482051e+00   6.1538462e+02   3.2769674e-03
   2.3482051e+00   6.5384615e+02   3.1026262e-03
   2.3482051e+00   6.9230769e+02   2.9458544e-03
   2.3482051e+00   7.3076923e+02   2.8041299e-03
   2.3482051e+00   7.6923077e+02   2.6753900e-03
   2.3482051e+00   8.0769231e+02   2.5579319e-03
   2.3482051e+00   8.4615385e+02   2.4503374e-03
   2.3482051e+00   8.8461538e+02   2.3514161e-03
   2.3482051e+00   9.2307692e+02   2.2601614e-03
   2.3482051e+00   9.6153846e+02   2.1757164e-03
   2.3482051e+00   1.0000000e+03   2.0973472e-03
   2.3482051e+00   1.0384615e+03   2.0244217e-03
   2.3482051e+00   1.0769231e+03   1.9563922e-03
   2.3482051e+00   1.1153846e+03   1.8927821e-03
   2.3482051e+00   1.1538462e+03   1.8331748e-03
   2.3482051e+00   1.1923077e+03   1.7772043e-03
   2.3482051e+00   1.2307692e+03   1.7245478e-03
   2.3482051e+00   1.2692308e+03   1.6749196e-03
   2.3482051e+00   1.3076923e+03   1.6280661e-03
   2.3482051e+00   1.3461538e+03   1.5837610e-03
   2.3482051e+00   1.3846154e+03   1.5418019e-03
   2.3482051e+00   1.4230769e+03   1.5020076e-03
   2.3482051e+00   1.4615385e+03   1.4642147e-03
   2.3482051e+00   1.5000000e+03   1.4282761e-03
   2.4717949e+00   0.0000000e+00   0.0000000e+00
   2.4717949e+00   3.8461538e+01   1.6943341e-02
   2.4717949e+00   7.6923077e+01   1.4517536e-02
   2.4717949e+00   1.1538462e+02   1.2029515e-02
   2.4717949e+00   1.5384615e+02   1.0155201e-02
   2.4717949e+00   1.9230769e+02   8.7525050e-03
   2.4717949e+00   2.3076923e+02   7.6773345e-03
   2.4717949e+00   2.6923077e+02   6.8315646e-03
   2.4717949e+00   3.0769231e+02   6.1506871e-03
   2.4717949e+00   3.4615385e+02   5.5915974e-03
   2.4717949e+00   3.8461538e+02   5.1247198e-03
   2.4717949e+00   4.2307692e+02   4.7292048e-03
   2.4717949e+00   4.6153846e+02   4.3899815e-03
   2.4717949e+00   5.0000000e+02   4.0959086e-03
   2.4717949e+00   5.3846154e+02   3.8385829e-03
   2.4717949e+00   5.7692308e+02   3.6115533e-03
   2.4717949e+00   6.1538462e+02   3.4097880e-03
   2.4717949e+00   6.5384615e+02   3.2293065e-03
   2.4717949e+00   6.9230769e+02   3.0669200e-03
   2.4717949e+00   7.3076923e+02   2.9200442e-03
   2.4717949e+00   7.6923077e+02   2.7865636e-03
   2.4717949e+00   8.0769231e+02   2.6647293e-03
   2.4717949e+00   8.4615385e+02   2.5530839e-03
   2.4717949e+00   8.8461538e+02   2.4504028e-03
   2.4717949e+00   9.2307692e+02   2.3556496e-03
   2.4717949e+00   9.6153846e+02   2.2679418e-03
   2.4717949e+00   1.0000000e+03   2.1865226e-03
   2.4717949e+00   1.0384615e+03   2.1107401e-03
   2.4717949e+00   1.0769231e+03   2.0400292e-03
   2.4717949e+00   1.1153846e+03   1.9738977e-03
   2.4717949e+00   1.1538462e+03   1.9119152e-03
   2.4717949e+00   1.1923077e+03   1.8537034e-03
   2.4717949e+00   1.2307692e+03   1.7989288e-03
   2.4717949e+00   1.2692308e+03   1.7472959e-03
   2.4717949e+00   1.3076923e+03   1.6985421e-03
   2.4717949e+00   1.3461538e+03   1.6524333e-03
   2.4717949e+00   1.3846154e+03   1.6087601e-03
   2.4717949e+00   1.4230769e+03   1.5673347e-03
   2.4717949e+00   1.4615385e+03   1.5279878e-03
   2.4717949e+00   1.5000000e+03   1.4905671e-03
   2.5953846e+00   0.0000000e+00   0.0000000e+00
   2.5953846e+00   3.8461538e+01   1.6896323e-02
   2.5953846e+00   7.6923077e+01   1.4701804e-02
   2.5953846e+00   1.1538462e+02   1.2274296e-02
   2.5953846e+00   1.5384615e+02   1.0408240e-02
   2.5953846e+00   1.9230769e+02   8.9971626e-03
   2.5953846e+00   2.3076923e+02   7.9085471e-03
   2.5953846e+00   2.6923077e+02   7.0483718e-03
   2.5953846e+00   3.0769231e+02   6.3536252e-03
   2.5953846e+00   3.4615385e+02   5.7817118e-03
   2.5953846e+00   3.8461538e+02   5.3031735e-03
   2.5953846e+00   4.2307692e+02   4.8971237e-03
   2.5953846e+00   4.6153846e+02   4.5483975e-03
   2.5953846e+00   5.0000000e+02   4.2457444e-03
   2.5953846e+00   5.3846154e+02   3.9806549e-03
   2.5953846e+00   5.7692308e+02   3.7465801e-03
   2.5953846e+00   6.1538462e+02   3.5384019e-03
   2.5953846e+00   6.5384615e+02   3.3520643e-03
   2.5953846e+00   6.9230769e+02   3.1843131e-03
   2.5953846e+00   7.3076923e+02   3.0325079e-03
   2.5953846e+00   7.6923077e+02   2.8944841e-03
   2.5953846e+00   8.0769231e+02   2.7684509e-03
   2.5953846e+00   8.4615385e+02   2.6529143e-03
   2.5953846e+00   8.8461538e+02   2.5466179e-03
   2.5953846e+00   9.2307692e+02   2.4484977e-03
   2.5953846e+00   9.6153846e+02   2.3576470e-03
   2.5953846e+00   1.0000000e+03   2.2732879e-03
   2.5953846e+00   1.0384615e+03   2.1947495e-03
   2.5953846e+00   1.0769231e+03   2.1214503e-03
   2.5953846e+00   1.1153846e+03   2.0528835e-03
   2.5953846e+00   1.1538462e+03   1.9886058e-03
   2.5953846e+00   1.1923077e+03   1.9282272e-03
   2.5953846e+00   1.2307692e+03   1.8714038e-03
   2.5953846e+00   1.2692308e+03   1.8178308e-03
   2.5953846e+00   1.3076923e+03   1.7672373e-03
   2.5953846e+00   1.3461538e+03   1.7193817e-03
   2.5953846e+00   1.3846154e+03   1.6740477e-03
   2.5953846e+00   1.4230769e+03   1.6310413e-03
   2.5953846e+00   1.4615385e+03   1.5901879e-03
   2.5953846e+00   1.5000000e+03   1.5513298e-03
   2.7189744e+00   0.0000000e+00   0.0000000e+00
   2.7189744e+00   3.8461538e+01   1.6827778e-02
   2.7189744e+00   7.6923077e+01   1.4859843e-02
   2.7189744e+00   1.1538462e+02   1.2497169e-02
   2.7189744e+00   1.5384615e+02   1.0643509e-02
   2.7189744e+00   1.9230769e+02   9.2272119e-03
   2.7189744e+00   2.3076923e+02   8.1275134e-03
   2.7189744e+00   2.6923077e+02   7.2547210e-03
   2.7189744e+00   3.0769231e+02   6.5474873e-03
   2.7189744e+00   3.4615385e+02   5.9638405e-03
   2.7189744e+00   3.8461538e+02   5.4745185e-03
   2.7189744e+00   4.2307692e+02   5.0586511e-03
   2.7189744e+00   4.6153846e+02   4.7010175e-03
   2.7189744e+00   5.0000000e+02   4.3902854e-03
   2.7189744e+00   5.3846154e+02   4.1178585e-03
   2.7189744e+00   5.7692308e+02   3.8771053e-03
   2.7189744e+00   6.1538462e+02   3.6628324e-03
   2.7189744e+00   6.5384615e+02   3.4709172e-03
   2.7189744e+00   6.9230769e+02   3.2980470e-03
   2.7189744e+00   7.3076923e+02   3.1415302e-03
   2.7189744e+00   7.6923077e+02   2.9991578e-03
   2.7189744e+00   8.0769231e+02   2.8691003e-03
   2.7189744e+00   8.4615385e+02   2.7498300e-03
   2.7189744e+00   8.8461538e+02   2.6400611e-03
   2.7189744e+00   9.2307692e+02   2.5387039e-03
   2.7189744e+00   9.6153846e+02   2.4448291e-03
   2.7189744e+00   1.0000000e+03   2.3576387e-03
   2.7189744e+00   1.0384615e+03   2.2764446e-03
   2.7189744e+00   1.0769231e+03   2.2006496e-03
   2.7189744e+00   1.1153846e+03   2.1297332e-03
   2.7189744e+00   1.1538462e+03   2.0632396e-03
   2.7189744e+00   1.1923077e+03   2.0007680e-03
   2.7189744e+00   1.2307692e+03   1.9419646e-03
   2.7189744e+00   1.2692308e+03   1.8865159e-03
   2.7189744e+00   1.3076923e+03   1.8341430e-03
   2.7189744e+00   1.3461538e+03   1.7845971e-03
   2.7189744e+00   1.3846154e+03   1.7376556e-03
   2.7189744e+00   1.4230769e+03   1.6931184e-03
   2.7189744e+00   1.4615385e+03   1.6508056e-03
   2.7189744e+00   1.5000000e+03   1.6105548e-03
   2.8425641e+00   0.0000000e+00   0.0000000e+00
   2.8425641e+00   3.8461538e+01   1.6740657e-02
   2.8425641e+00   7.6923077e+01   1.4993713e-02
   2.8425641e+00   1.1538462e+02   1.2699382e-02
   2.8425641e+00   1.5384615e+02   1.0861802e-02
   2.8425641e+00   1.9230769e+02   9.4431851e-03
   2.8425641e+00   2.3076923e+02   8.3346064e-03
   2.8425641e+00   2.6923077e+02   7.4508828e-03
   2.8425641e+00   3.0769231e+02   6.7324752e-03
   2.8425641e+00   3.4615385e+02   6.1381374e-03
   2.8425641e+00   3.8461538e+02   5.6388740e-03
   2.8425641e+00   4.2307692e+02   5.2138807e-03
   2.8425641e+00   4.6153846e+02   4.8479160e-03
   2.8425641e+00   5.0000000e+02   4.5295912e-03
   2.8425641e+00   5.3846154e+02   4.2502417e-03
   2.8425641e+00   5.7692308e+02   4.0031676e-03
   2.8425641e+00   6.1538462e+02   3.7831110e-03
   2.8425641e+00   6.5384615e+02   3.5858908e-03
   2.8425641e+00   6.9230769e+02   3.4081422e-03
   2.8425641e+00   7.3076923e+02   3.2471275e-03
   2.8425641e+00   7.6923077e+02   3.1005976e-03
   2.8425641e+00   8.0769231e+02   2.9666876e-03
   2.8425641e+00   8.4615385e+02   2.8438388e-03
   2.8425641e+00   8.8461538e+02   2.7307381e-03
   2.8425641e+00   9.2307692e+02   2.6262722e-03
   2.8425641e+00   9.6153846e+02   2.5294904e-03
   2.8425641e+00   1.0000000e+03   2.4395765e-03
   2.8425641e+00   1.0384615e+03   2.3558257e-03
   2.8425641e+00   1.0769231e+03   2.2776264e-03
   2.8425641e+00   1.1153846e+03   2.2044450e-03
   2.8425641e+00   1.1538462e+03   2.1358142e-03
   2.8425641e+00   1.1923077e+03   2.0713228e-03
   2.8425641e+00   1.2307692e+03   2.0106079e-03
   2.8425641e+00   1.2692308e+03   1.9533474e-03
   2.8425641e+00   1.3076923e+03   1.8992549e-03
   2.8425641e+00   1.3461538e+03   1.8480750e-03
   2.8425641e+00   1.3846154e+03   1.7995787e-03
   2.8425641e+00   1.4230769e+03   1.7535605e-03
   2.8425641e+00   1.4615385e+03   1.7098354e-03
   2.8425641e+00   1.5000000e+03   1.6682363e-03
   2.9661538e+00   0.0000000e+00   0.0000000e+00
   2.9661538e+00   3.8461538e+01   1.6637540e-02
   2.9661538e+00   7.6923077e+01   1.5105317e-02
   2.9661538e+00   1.1538462e+02   1.2882123e-02
   2.9661538e+00   1.5384615e+02   1.1063890e-02
   2.9661538e+00   1.9230769e+02   9.6456086e-03
   2.9661538e+00   2.3076923e+02   8.5302008e-03
   2.9661538e+00   2.6923077e+02   7.6371333e-03
   2.9661538e+00   3.0769231e+02   6.9087979e-03
   2.9661538e+00   3.4615385e+02   6.3047644e-03
   2.9661538e+00   3.8461538e+02   5.7963675e-03
   2.9661538e+00   4.2307692e+02   5.3629147e-03
   2.9661538e+00   4.6153846e+02   4.9891757e-03
   2.9661538e+00   5.0000000e+02   4.6637292e-03
   2.9661538e+00   5.3846154e+02   4.3778602e-03
   2.9661538e+00   5.7692308e+02   4.1248132e-03
   2.9661538e+00   6.1538462e+02   3.8992761e-03
   2.9661538e+00   6.5384615e+02   3.6970172e-03
   2.9661538e+00   6.9230769e+02   3.5146255e-03
   2.9661538e+00   7.3076923e+02   3.3493226e-03
   2.9661538e+00   7.6923077e+02   3.1988227e-03
   2.9661538e+00   8.0769231e+02   3.0612289e-03
   2.9661538e+00   8.4615385e+02   2.9349541e-03
   2.9661538e+00   8.8461538e+02   2.8186602e-03
   2.9661538e+00   9.2307692e+02   2.7112118e-03
   2.9661538e+00   9.6153846e+02   2.6116386e-03
   2.9661538e+00   1.0000000e+03   2.5191073e-03
   2.9661538e+00   1.0384615e+03   2.4328977e-03
   2.9661538e+00   1.0769231e+03   2.3523845e-03
   2.9661538e+00   1.1153846e+03   2.2770219e-03
   2.9661538e+00   1.1538462e+03   2.2063317e-03
   2.9661538e+00   1.1923077e+03   2.1398931e-03
   2.9661538e+00   1.2307692e+03   2.0773342e-03
   2.9661538e+00   1.2692308e+03   2.0183252e-03
   2.9661538e+00   1.3076923e+03   1.9625726e-03
   2.9661538e+00   1.3461538e+03   1.9098144e-03
   2.9661538e+00   1.3846154e+03   1.8598158e-03
   2.9661538e+00   1.4230769e+03   1.8123661e-03
   2.9661538e+00   1.4615385e+03   1.7672754e-03
   2.9661538e+00   1.5000000e+03   1.7243722e-03
   3.0897436e+00   0.0000000e+00   0.0000000e+00
   3.0897436e+00   3.8461538e+01   1.6520689e-02
   3.0897436e+00   7.6923077e+01   1.5196418e-02
   3.0897436e+00   1.1538462e+02   1.3046527e-02
   3.0897436e+00   1.5384615e+02   1.1250522e-02
   3.0897436e+00   1.9230769e+02   9.8350014e-03
   3.0897436e+00   2.3076923e+02   8.7146713e-03
   3.0897436e+00   2.6923077e+02   7.8137522e-03
   3.0897436e+00   3.0769231e+02   7.0766701e-03
   3.0897436e+00   3.4615385e+02   6.4638898e-03
   3.0897436e+00   3.8461538e+02   5.9471339e-03
   3.0897436e+00   4.2307692e+02   5.5058623e-03
   3.0897436e+00   4.6153846e+02   5.1248865e-03
   3.0897436e+00   5.0000000e+02   4.7927742e-03
   3.0897436e+00   5.3846154e+02   4.5007766e-03
   3.0897436e+00   5.7692308e+02   4.2420952e-03
   3.0897436e+00   6.1538462e+02   4.0113729e-03
   3.0897436e+00   6.5384615e+02   3.8043349e-03
   3.0897436e+00   6.9230769e+02   3.6175303e-03
   3.0897436e+00   7.3076923e+02   3.4481441e-03
   3.0897436e+00   7.6923077e+02   3.2938579e-03
   3.0897436e+00   8.0769231e+02   3.1527458e-03
   3.0897436e+00   8.4615385e+02   3.0231946e-03
   3.0897436e+00   8.8461538e+02   2.9038437e-03
   3.0897436e+00   9.2307692e+02   2.7935369e-03
   3.0897436e+00   9.6153846e+02   2.6912863e-03
   3.0897436e+00   1.0000000e+03   2.5962421e-03
   3.0897436e+00   1.0384615e+03   2.5076701e-03
   3.0897436e+00   1.0769231e+03   2.4249321e-03
   3.0897436e+00   1.1153846e+03   2.3474710e-03
   3.0897436e+00   1.1538462e+03   2.2747983e-03
   3.0897436e+00   1.1923077e+03   2.2064842e-03
   3.0897436e+00   1.2307692e+03   2.1421483e-03
   3.0897436e+00   1.2692308e+03   2.0814534e-03
   3.0897436e+00   1.3076923e+03   2.0240994e-03
   3.0897436e+00   1.3461538e+03   1.9698181e-03
   3.0897436e+00   1.3846154e+03   1.9183692e-03
   3.0897436e+00   1.4230769e+03   1.8695370e-03
   3.0897436e+00   1.4615385e+03   1.8231270e-03
   3.0897436e+00   1.5000000e+03   1.7789633e-03
   3.2133333e+00   0.0000000e+00   0.0000000e+00
   3.2133333e+00   3.8461538e+01   1.6392088e-02
   3.2133333e+00   7.6923077e+01   1.5268649e-02
   3.2133333e+00   1.1538462e+02   1.3193669e-02
   3.2133333e+00   1.5384615e+02   1.1422425e-02
   3.2133333e+00   1.9230769e+02   1.0011874e-02
   3.2133333e+00   2.3076923e+02   8.8883916e-03
   3.2133333e+00   2.6923077e+02   7.9810221e-03
   3.2133333e+00   3.0769231e+02   7.2363113e-03
   3.2133333e+00   3.4615385e+02   6.6156879e-03
   3.2133333e+00   3.8461538e+02   6.0913138e-03
   3.2133333e+00   4.2307692e+02   5.6428392e-03
   3.2133333e+00   4.6153846e+02   5.2551444e-03
   3.2133333e+00   5.0000000e+02   4.9168071e-03
   3.2133333e+00   5.3846154e+02   4.6190596e-03
   3.2133333e+00   5.7692308e+02   4.3550722e-03
   3.2133333e+00   6.1538462e+02   4.1194521e-03
   3.2133333e+00   6.5384615e+02   3.9078882e-03
   3.2133333e+00   6.9230769e+02   3.7168950e-03
   3.2133333e+00   7.3076923e+02   3.5436258e-03
   3.2133333e+00   7.6923077e+02   3.3857330e-03
   3.2133333e+00   8.0769231e+02   3.2412645e-03
   3.2133333e+00   8.4615385e+02   3.1085840e-03
   3.2133333e+00   8.8461538e+02   2.9863094e-03
   3.2133333e+00   9.2307692e+02   2.8732664e-03
   3.2133333e+00   9.6153846e+02   2.7684500e-03
   3.2133333e+00   1.0000000e+03   2.6709959e-03
   3.2133333e+00   1.0384615e+03   2.5801564e-03
   3.2133333e+00   1.0769231e+03   2.4952814e-03
   3.2133333e+00   1.1153846e+03   2.4158033e-03
   3.2133333e+00   1.1538462e+03   2.3412240e-03
   3.2133333e+00   1.1923077e+03   2.2711049e-03
   3.2133333e+00   1.2307692e+03   2.2050581e-03
   3.2133333e+00   1.2692308e+03   2.1427393e-03
   3.2133333e+00   1.3076923e+03   2.0838419e-03
   3.2133333e+00   1.3461538e+03   2.0280921e-03
   3.2133333e+00   1.3846154e+03   1.9752444e-03
   3.2133333e+00   1.4230769e+03   1.9250781e-03
   3.2133333e+00   1.4615385e+03   1.8773945e-03
   3.2133333e+00   1.5000000e+03   1.8320139e-03
   3.3369231e+00   0.0000000e+00   0.0000000e+00
   3.3369231e+00   3.8461538e+01   1.6253479e-02
   3.3369231e+00   7.6923077e+01   1.5323520e-02
   3.3369231e+00   1.1538462e+02   1.3324571e-02
   3.3369231e+00   1.5384615e+02   1.1580300e-02
   3.3369231e+00   1.9230769e+02   1.0176728e-02
   3.3369231e+00   2.3076923e+02   9.0517328e-03
   3.3369231e+00   2.6923077e+02   8.1392266e-03
   3.3369231e+00   3.0769231e+02   7.3879439e-03
   3.3369231e+00   3.4615385e+02   6.7603372e-03
   3.3369231e+00   3.8461538e+02   6.2290531e-03
   3.3369231e+00   4.2307692e+02   5.7739662e-03
   3.3369231e+00   4.6153846e+02   5.3800512e-03
   3.3369231e+00   5.0000000e+02   5.0359143e-03
   3.3369231e+00   5.3846154e+02   4.7327835e-03
   3.3369231e+00   5.7692308e+02   4.4638088e-03
   3.3369231e+00   6.1538462e+02   4.2235699e-03
   3.3369231e+00   6.5384615e+02   4.0077262e-03
   3.3369231e+00   6.9230769e+02   3.8127633e-03
   3.3369231e+00   7.3076923e+02   3.6358064e-03
   3.3369231e+00   7.6923077e+02   3.4744826e-03
   3.3369231e+00   8.0769231e+02   3.3268163e-03
   3.3369231e+00   8.4615385e+02   3.1911499e-03
   3.3369231e+00   8.8461538e+02   3.0660827e-03
   3.3369231e+00   9.2307692e+02   2.9504230e-03
   3.3369231e+00   9.6153846e+02   2.8431507e-03
   3.3369231e+00   1.0000000e+03   2.7433877e-03
   3.3369231e+00   1.0384615e+03   2.6503740e-03
   3.3369231e+00   1.0769231e+03   2.5634484e-03
   3.3369231e+00   1.1153846e+03   2.4820335e-03
   3.3369231e+00   1.1538462e+03   2.4056222e-03
   3.3369231e+00   1.1923077e+03   2.3337679e-03
   3.3369231e+00   1.2307692e+03   2.2660752e-03
   3.3369231e+00   1.2692308e+03   2.2021934e-03
   3.3369231e+00   1.3076923e+03   2.1418100e-03
   3.3369231e+00   1.3461538e+03   2.0846455e-03
   3.3369231e+00   1.3846154e+03   2.0304496e-03
   3.3369231e+00   1.4230769e+03   1.9789972e-03
   3.3369231e+00   1.4615385e+03   1.9300854e-03
   3.3369231e+00   1.5000000e+03   0.0000000e+00
   3.4605128e+00   0.0000000e+00   0.0000000e+00
   3.4605128e+00   3.8461538e+01   1.6106393e-02
   3.4605128e+00   7.6923077e+01   1.5362430e-02
   3.4605128e+00   1.1538462e+02   1.3440207e-02
   3.4605128e+00   1.5384615e+02   1.1724825e-02
   3.4605128e+00   1.9230769e+02   1.0330053e-02
   3.4605128e+00   2.3076923e+02   9.2050623e-03
   3.4605128e+00   2.6923077e+02   8.2886495e-03
   3.4605128e+00   3.0769231e+02   7.5317929e-03
   3.4605128e+00   3.4615385e+02   6.8980197e-03
   3.4605128e+00   3.8461538e+02   6.3605018e-03
   3.4605128e+00   4.2307692e+02   5.8993690e-03
   3.4605128e+00   4.6153846e+02   5.4997132e-03
   3.4605128e+00   5.0000000e+02   5.1501870e-03
   3.4605128e+00   5.3846154e+02   4.8420272e-03
   3.4605128e+00   5.7692308e+02   4.5683736e-03
   3.4605128e+00   6.1538462e+02   4.3237868e-03
   3.4605128e+00   6.5384615e+02   4.1039028e-03
   3.4605128e+00   6.9230769e+02   3.9051829e-03
   3.4605128e+00   7.3076923e+02   3.7247288e-03
   3.4605128e+00   7.6923077e+02   3.5601453e-03
   3.4605128e+00   8.0769231e+02   3.4094359e-03
   3.4605128e+00   8.4615385e+02   3.2709243e-03
   3.4605128e+00   8.8461538e+02   3.1431925e-03
   3.4605128e+00   9.2307692e+02   3.0250333e-03
   3.4605128e+00   9.6153846e+02   2.9154127e-03
   3.4605128e+00   1.0000000e+03   2.8134399e-03
   3.4605128e+00   1.0384615e+03   2.7183435e-03
   3.4605128e+00   1.0769231e+03   2.6294523e-03
   3.4605128e+00   1.1153846e+03   2.5461793e-03
   3.4605128e+00   1.1538462e+03   2.4680094e-03
   3.4605128e+00   1.1923077e+03   2.3944883e-03
   3.4605128e+00   1.2307692e+03   2.3252139e-03
   3.4605128e+00   1.2692308e+03   2.2598293e-03
   3.4605128e+00   1.3076923e+03   2.1980162e-03
   3.4605128e+00   1.3461538e+03   2.1394901e-03
   3.4605128e+00   1.3846154e+03   2.0839962e-03
   3.4605128e+00   1.4230769e+03   2.0313049e-03
   3.4605128e+00   1.4615385e+03   0.0000000e+00
   3.4605128e+00   1.5000000e+03   0.0000000e+00
   3.5841026e+00   0.0000000e+00   0.0000000e+00
   3.5841026e+00   3.8461538e+01   1.5952179e-02
   3.5841026e+00   7.6923077e+01   1.5386675e-02
   3.5841026e+00   1.1538462e+02   1.3541497e-02
   3.5841026e+00   1.5384615e+02   1.1856656e-02
   3.5841026e+00   1.9230769e+02   1.0472330e-02
   3.5841026e+00   2.3076923e+02   9.3487432e-03
   3.5841026e+00   2.6923077e+02   8.4295739e-03
   3.5841026e+00   3.0769231e+02   7.6680845e-03
   3.5841026e+00   3.4615385e+02   7.0289199e-03
   3.5841026e+00   3.8461538e+02   6.4858132e-03
   3.5841026e+00   4.2307692e+02   6.0191766e-03
   3.5841026e+00   4.6153846e+02   5.6142408e-03
   3.5841026e+00   5.0000000e+02   5.2597204e-03
   3.5841026e+00   5.3846154e+02   4.9468737e-03
   3.5841026e+00   5.7692308e+02   4.6688398e-03
   3.5841026e+00   6.1538462e+02   4.4201675e-03
   3.5841026e+00   6.5384615e+02   4.1964755e-03
   3.5841026e+00   6.9230769e+02   3.9942057e-03
   3.5841026e+00   7.3076923e+02   3.8104398e-03
   3.5841026e+00   7.6923077e+02   3.6427634e-03
   3.5841026e+00   8.0769231e+02   3.4891620e-03
   3.5841026e+00   8.4615385e+02   3.3479424e-03
   3.5841026e+00   8.8461538e+02   3.2176712e-03
   3.5841026e+00   9.2307692e+02   3.0971272e-03
   3.5841026e+00   9.6153846e+02   2.9852636e-03
   3.5841026e+00   1.0000000e+03   2.8811780e-03
   3.5841026e+00   1.0384615e+03   2.7840887e-03
   3.5841026e+00   1.0769231e+03   2.6933150e-03
   3.5841026e+00   1.1153846e+03   2.6082615e-03
   3.5841026e+00   1.1538462e+03   2.5284051e-03
   3.5841026e+00   1.1923077e+03   2.4532845e-03
   3.5841026e+00   1.2307692e+03   2.3824914e-03
   3.5841026e+00   1.2692308e+03   2.3156630e-03
   3.5841026e+00   1.3076923e+03   2.2524757e-03
   3.5841026e+00   1.3461538e+03   2.1926404e-03
   3.5841026e+00   1.3846154e+03   0.0000000e+00
   3.5841026e+00   1.4230769e+03   0.0000000e+00
   3.5841026e+00   1.4615385e+03   0.0000000e+00
   3.5841026e+00   1.5000000e+03   0.0000000e+00
   3.7076923e+00   0.0000000e+00   0.0000000e+00
   3.7076923e+00   3.8461538e+01   1.5792021e-02
   3.7076923e+00   7.6923077e+01   1.5397453e-02
   3.7076923e+00   1.1538462e+02   1.3629315e-02
   3.7076923e+00   1.5384615e+02   1.1976420e-02
   3.7076923e+00   1.9230769e+02   1.0604024e-02
   3.7076923e+00   2.3076923e+02   9.4831327e-03
   3.7076923e+00   2.6923077e+02   8.5622808e-03
   3.7076923e+00   3.0769231e+02   7.7970452e-03
   3.7076923e+00   3.4615385e+02   7.1532241e-03
   3.7076923e+00   3.8461538e+02   6.6051428e-03
   3.7076923e+00   4.2307692e+02   6.1335211e-03
   3.7076923e+00   4.6153846e+02   5.7237474e-03
   3.7076923e+00   5.0000000e+02   5.3646132e-03
   3.7076923e+00   5.3846154e+02   5.0474095e-03
   3.7076923e+00   5.7692308e+02   4.7652838e-03
   3.7076923e+00   6.1538462e+02   4.5127801e-03
   3.7076923e+00   6.5384615e+02   4.2855056e-03
   3.7076923e+00   6.9230769e+02   4.0798868e-03
   3.7076923e+00   7.3076923e+02   3.8929894e-03
   3.7076923e+00   7.6923077e+02   3.7223827e-03
   3.7076923e+00   8.0769231e+02   3.5660365e-03
   3.7076923e+00   8.4615385e+02   3.4222427e-03
   3.7076923e+00   8.8461538e+02   3.2895543e-03
   3.7076923e+00   9.2307692e+02   3.1667375e-03
   3.7076923e+00   9.6153846e+02   3.0527338e-03
   3.7076923e+00   1.0000000e+03   2.9466305e-03
   3.7076923e+00   1.0384615e+03   2.8476363e-03
   3.7076923e+00   1.0769231e+03   2.7550616e-03
   3.7076923e+00   1.1153846e+03   2.6683033e-03
   3.7076923e+00   1.1538462e+03   2.5868311e-03
   3.7076923e+00   1.1923077e+03   2.5101771e-03
   3.7076923e+00   1.2307692e+03   2.4379272e-03
   3.7076923e+00   1.2692308e+03   2.3697130e-03
   3.7076923e+00   1.3076923e+03   2.3052061e-03
   3.7076923e+00   1.3461538e+03   0.0000000e+00
   3.7076923e+00   1.3846154e+03   0.0000000e+00
   3.7076923e+00   1.4230769e+03   0.0000000e+00
   3.7076923e+00   1.4615385e+03   0.0000000e+00
   3.7076923e+00   1.5000000e+03   0.0000000e+00
   3.8312821e+00   0.0000000e+00   0.0000000e+00
   3.8312821e+00   3.8461538e+01   1.5626965e-02
   3.8312821e+00   7.6923077e+01   1.5395876e-02
   3.8312821e+00   1.1538462e+02   1.3704489e-02
   3.8312821e+00   1.5384615e+02   1.2084726e-02
   3.8312821e+00   1.9230769e+02   1.0725590e-02
   3.8312821e+00   2.3076923e+02   9.6085820e-03
   3.8312821e+00   2.6923077e+02   8.6870488e-03
   3.8312821e+00   3.0769231e+02   7.9189008e-03
   3.8312821e+00   3.4615385e+02   7.2711192e-03
   3.8312821e+00   3.8461538e+02   6.7186481e-03
   3.8312821e+00   4.2307692e+02   6.2425368e-03
   3.8312821e+00   4.6153846e+02   5.8283490e-03
   3.8312821e+00   5.0000000e+02   5.4649665e-03
   3.8312821e+00   5.3846154e+02   5.1437238e-03
   3.8312821e+00   5.7692308e+02   4.8577850e-03
   3.8312821e+00   6.1538462e+02   4.6016958e-03
   3.8312821e+00   6.5384615e+02   4.3710569e-03
   3.8312821e+00   6.9230769e+02   4.1622842e-03
   3.8312821e+00   7.3076923e+02   3.9724305e-03
   3.8312821e+00   7.6923077e+02   3.7990514e-03
   3.8312821e+00   8.0769231e+02   3.6401036e-03
   3.8312821e+00   8.4615385e+02   3.4938662e-03
   3.8312821e+00   8.8461538e+02   3.3588798e-03
   3.8312821e+00   9.2307692e+02   3.2338995e-03
   3.8312821e+00   9.6153846e+02   3.1178564e-03
   3.8312821e+00   1.0000000e+03   3.0098283e-03
   3.8312821e+00   1.0384615e+03   2.9090151e-03
   3.8312821e+00   1.0769231e+03   2.8147193e-03
   3.8312821e+00   1.1153846e+03   2.7263304e-03
   3.8312821e+00   1.1538462e+03   2.6433117e-03
   3.8312821e+00   1.1923077e+03   2.5651891e-03
   3.8312821e+00   1.2307692e+03   2.4915430e-03
   3.8312821e+00   1.2692308e+03   2.4219999e-03
   3.8312821e+00   1.3076923e+03   0.0000000e+00
   3.8312821e+00   1.3461538e+03   0.0000000e+00
   3.8312821e+00   1.3846154e+03   0.0000000e+00
   3.8312821e+00   1.4230769e+03   0.0000000e+00
   3.8312821e+00   1.4615385e+03   0.0000000e+00
   3.8312821e+00   1.5000000e+03   0.0000000e+00
   3.9548718e+00   0.0000000e+00   0.0000000e+00
   3.9548718e+00   3.8461538e+01   1.5457930e-02
   3.9548718e+00   7.6923077e+01   1.5382972e-02
   3.9548718e+00   1.1538462e+02   1.3767802e-02
   3.9548718e+00   1.5384615e+02   1.2182154e-02
   3.9548718e+00   1.9230769e+02   1.0837471e-02
   3.9548718e+00   2.3076923e+02   9.7254354e-03
   3.9548718e+00   2.6923077e+02   8.8041531e-03
   3.9548718e+00   3.0769231e+02   8.0338764e-03
   3.9548718e+00   3.4615385e+02   7.3827924e-03
   3.9548718e+00   3.8461538e+02   6.8264875e-03
   3.9548718e+00   4.2307692e+02   6.3463597e-03
   3.9548718e+00   4.6153846e+02   5.9281636e-03
   3.9548718e+00   5.0000000e+02   5.5608840e-03
   3.9548718e+00   5.3846154e+02   5.2359083e-03
   3.9548718e+00   5.7692308e+02   4.9464252e-03
   3.9548718e+00   6.1538462e+02   4.6869881e-03
   3.9548718e+00   6.5384615e+02   4.4531962e-03
   3.9548718e+00   6.9230769e+02   4.2414585e-03
   3.9548718e+00   7.3076923e+02   4.0488184e-03
   3.9548718e+00   7.6923077e+02   3.8728206e-03
   3.9548718e+00   8.0769231e+02   3.7114106e-03
   3.9548718e+00   8.4615385e+02   3.5628563e-03
   3.9548718e+00   8.8461538e+02   3.4256882e-03
   3.9548718e+00   9.2307692e+02   3.2986509e-03
   3.9548718e+00   9.6153846e+02   3.1806667e-03
   3.9548718e+00   1.0000000e+03   3.0708044e-03
   3.9548718e+00   1.0384615e+03   2.9682562e-03
   3.9548718e+00   1.0769231e+03   2.8723173e-03
   3.9548718e+00   1.1153846e+03   2.7823706e-03
   3.9548718e+00   1.1538462e+03   2.6978730e-03
   3.9548718e+00   1.1923077e+03   2.6183453e-03
   3.9548718e+00   1.2307692e+03   2.5433624e-03
   3.9548718e+00   1.2692308e+03   0.0000000e+00
   3.9548718e+00   1.3076923e+03   0.0000000e+00
   3.9548718e+00   1.3461538e+03   0.0000000e+00
   3.9548718e+00   1.3846154e+03   0.0000000e+00
   3.9548718e+00   1.4230769e+03   0.0000000e+00
   3.9548718e+00   1.4615385e+03   0.0000000e+00
   3.9548718e+00   1.5000000e+03   0.0000000e+00
   4.0784615e+00   0.0000000e+00   0.0000000e+00
   4.0784615e+00   3.8461538e+01   1.5285728e-02
   4.0784615e+00   7.6923077e+01   1.5359690e-02
   4.0784615e+00   1.1538462e+02   1.3819996e-02
   4.0784615e+00   1.5384615e+02   1.2269264e-02
   4.0784615e+00   1.9230769e+02   1.0940095e-02
   4.0784615e+00   2.3076923e+02   9.8340295e-03
   4.0784615e+00   2.6923077e+02   8.9138646e-03
   4.0784615e+00   3.0769231e+02   8.1421947e-03
   4.0784615e+00   3.4615385e+02   7.4884304e-03
   4.0784615e+00   3.8461538e+02   6.9288197e-03
   4.0784615e+00   4.2307692e+02   6.4451266e-03
   4.0784615e+00   4.6153846e+02   6.0233106e-03
   4.0784615e+00   5.0000000e+02   5.6524708e-03
   4.0784615e+00   5.3846154e+02   5.3240566e-03
   4.0784615e+00   5.7692308e+02   5.0312881e-03
   4.0784615e+00   6.1538462e+02   4.7687325e-03
   4.0784615e+00   6.5384615e+02   4.5319919e-03
   4.0784615e+00   6.9230769e+02   4.3174723e-03
   4.0784615e+00   7.3076923e+02   4.1222105e-03
   4.0784615e+00   7.6923077e+02   3.9437431e-03
   4.0784615e+00   8.0769231e+02   3.7800062e-03
   4.0784615e+00   8.4615385e+02   3.6292587e-03
   4.0784615e+00   8.8461538e+02   3.4900218e-03
   4.0784615e+00   9.2307692e+02   3.3610315e-03
   4.0784615e+00   9.6153846e+02   3.2412017e-03
   4.0784615e+00   1.0000000e+03   3.1295938e-03
   4.0784615e+00   1.0384615e+03   3.0253926e-03
   4.0784615e+00   1.0769231e+03   2.9278868e-03
   4.0784615e+00   1.1153846e+03   2.8364532e-03
   4.0784615e+00   1.1538462e+03   2.7505432e-03
   4.0784615e+00   1.1923077e+03   2.6696723e-03
   4.0784615e+00   1.2307692e+03   0.0000000e+00
   4.0784615e+00   1.2692308e+03   0.0000000e+00
   4.0784615e+00   1.3076923e+03   0.0000000e+00
   4.0784615e+00   1.3461538e+03   0.0000000e+00
   4.0784615e+00   1.3846154e+03   0.0000000e+00
   4.0784615e+00   1.4230769e+03   0.0000000e+00
   4.0784615e+00   1.4615385e+03   0.0000000e+00
   4.0784615e+00   1.5000000e+03   0.0000000e+00
   4.2020513e+00   0.0000000e+00   0.0000000e+00
   4.2020513e+00   3.8461538e+01   1.5111070e-02
   4.2020513e+00   7.6923077e+01   1.5326913e-02
   4.2020513e+00   1.1538462e+02   1.3861771e-02
   4.2020513e+00   1.5384615e+02   1.2346591e-02
   4.2020513e+00   1.9230769e+02   1.1033876e-02
   4.2020513e+00   2.3076923e+02   9.9346931e-03
   4.2020513e+00   2.6923077e+02   9.0164499e-03
   4.2020513e+00   3.0769231e+02   8.2440762e-03
   4.2020513e+00   3.4615385e+02   7.5882188e-03
   4.2020513e+00   3.8461538e+02   7.0258033e-03
   4.2020513e+00   4.2307692e+02   6.5389749e-03
   4.2020513e+00   4.6153846e+02   6.1139104e-03
   4.2020513e+00   5.0000000e+02   5.7398334e-03
   4.2020513e+00   5.3846154e+02   5.4082635e-03
   4.2020513e+00   5.7692308e+02   5.1124591e-03
   4.2020513e+00   6.1538462e+02   4.8470062e-03
   4.2020513e+00   6.5384615e+02   4.6075143e-03
   4.2020513e+00   6.9230769e+02   4.3903899e-03
   4.2020513e+00   7.3076923e+02   4.1926661e-03
   4.2020513e+00   7.6923077e+02   4.0118735e-03
   4.2020513e+00   8.0769231e+02   3.8459413e-03
   4.2020513e+00   8.4615385e+02   3.6931206e-03
   4.2020513e+00   8.8461538e+02   3.5519248e-03
   4.2020513e+00   9.2307692e+02   3.4210826e-03
   4.2020513e+00   9.6153846e+02   3.2995005e-03
   4.2020513e+00   1.0000000e+03   3.1862331e-03
   4.2020513e+00   1.0384615e+03   3.0804589e-03
   4.2020513e+00   1.0769231e+03   2.9814606e-03
   4.2020513e+00   1.1153846e+03   2.8886094e-03
   4.2020513e+00   1.1538462e+03   2.8013517e-03
   4.2020513e+00   1.1923077e+03   0.0000000e+00
   4.2020513e+00   1.2307692e+03   0.0000000e+00
   4.2020513e+00   1.2692308e+03   0.0000000e+00
   4.2020513e+00   1.3076923e+03   0.0000000e+00
   4.2020513e+00   1.3461538e+03   0.0000000e+00
   4.2020513e+00   1.3846154e+03   0.0000000e+00
   4.2020513e+00   1.4230769e+03   0.0000000e+00
   4.2020513e+00   1.4615385e+03   0.0000000e+00
   4.2020513e+00   1.5000000e+03   0.0000000e+00
   4.3256410e+00   0.0000000e+00   0.0000000e+00
   4.3256410e+00   3.8461538e+01   1.4934587e-02
   4.3256410e+00   7.6923077e+01   1.5285455e-02
   4.3256410e+00   1.1538462e+02   1.3893791e-02
   4.3256410e+00   1.5384615e+02   1.2414649e-02
   4.3256410e+00   1.9230769e+02   1.1119215e-02
   4.3256410e+00   2.3076923e+02   1.0027747e-02
   4.3256410e+00   2.6923077e+02   9.1121705e-03
   4.3256410e+00   3.0769231e+02   8.3397384e-03
   4.3256410e+00   3.4615385e+02   7.6823416e-03
   4.3256410e+00   3.8461538e+02   7.1175963e-03
   4.3256410e+00   4.2307692e+02   6.6280418e-03
   4.3256410e+00   4.6153846e+02   6.2000835e-03
   4.3256410e+00   5.0000000e+02   5.8230787e-03
   4.3256410e+00   5.3846154e+02   5.4886248e-03
   4.3256410e+00   5.7692308e+02   5.1900245e-03
   4.3256410e+00   6.1538462e+02   4.9218876e-03
   4.3256410e+00   6.5384615e+02   4.6798351e-03
   4.3256410e+00   6.9230769e+02   4.4602771e-03
   4.3256410e+00   7.3076923e+02   4.2602457e-03
   4.3256410e+00   7.6923077e+02   4.0772681e-03
   4.3256410e+00   8.0769231e+02   3.9092680e-03
   4.3256410e+00   8.4615385e+02   3.7544905e-03
   4.3256410e+00   8.8461538e+02   3.6114427e-03
   4.3256410e+00   9.2307692e+02   3.4788469e-03
   4.3256410e+00   9.6153846e+02   3.3556033e-03
   4.3256410e+00   1.0000000e+03   3.2407604e-03
   4.3256410e+00   1.0384615e+03   3.1334910e-03
   4.3256410e+00   1.0769231e+03   3.0330727e-03
   4.3256410e+00   1.1153846e+03   2.9388715e-03
   4.3256410e+00   1.1538462e+03   0.0000000e+00
   4.3256410e+00   1.1923077e+03   0.0000000e+00
   4.3256410e+00   1.2307692e+03   0.0000000e+00
   4.3256410e+00   1.2692308e+03   0.0000000e+00
   4.3256410e+00   1.3076923e+03   0.0000000e+00
   4.3256410e+00   1.3461538e+03   0.0000000e+00
   4.3256410e+00   1.3846154e+03   0.0000000e+00
   4.3256410e+00   1.4230769e+03   0.0000000e+00
   4.3256410e+00   1.4615385e+03   0.0000000e+00
   4.3256410e+00   1.5000000e+03   0.0000000e+00
   4.4492308e+00   0.0000000e+00   0.0000000e+00
   4.4492308e+00   3.8461538e+01   1.4756832e-02
   4.4492308e+00   7.6923077e+01   1.5236071e-02
   4.4492308e+00   1.1538462e+02   1.3916680e-02
   4.4492308e+00   1.5384615e+02   1.2473927e-02
   4.4492308e+00   1.9230769e+02   1.1196501e-02
   4.4492308e+00   2.3076923e+02   1.0113502e-02
   4.4492308e+00   2.6923077e+02   9.2012823e-03
   4.4492308e+00   3.0769231e+02   8.4293955e-03
   4.4492308e+00   3.4615385e+02   7.7709807e-03
   4.4492308e+00   3.8461538e+02   7.2043556e-03
   4.4492308e+00   4.2307692e+02   6.7124642e-03
   4.4492308e+00   4.6153846e+02   6.2819507e-03
   4.4492308e+00   5.0000000e+02   5.9023143e-03
   4.4492308e+00   5.3846154e+02   5.5652370e-03
   4.4492308e+00   5.7692308e+02   5.2640715e-03
   4.4492308e+00   6.1538462e+02   4.9934561e-03
   4.4492308e+00   6.5384615e+02   4.7490267e-03
   4.4492308e+00   6.9230769e+02   4.5272005e-03
   4.4492308e+00   7.3076923e+02   4.3250111e-03
   4.4492308e+00   7.6923077e+02   4.1399840e-03
   4.4492308e+00   8.0769231e+02   3.9700396e-03
   4.4492308e+00   8.4615385e+02   3.8134184e-03
   4.4492308e+00   8.8461538e+02   3.6686224e-03
   4.4492308e+00   9.2307692e+02   3.5343684e-03
   4.4492308e+00   9.6153846e+02   3.4095514e-03
   4.4492308e+00   1.0000000e+03   3.2932148e-03
   4.4492308e+00   1.0384615e+03   3.1845262e-03
   4.4492308e+00   1.0769231e+03   3.0827584e-03
   4.4492308e+00   1.1153846e+03   0.0000000e+00
   4.4492308e+00   1.1538462e+03   0.0000000e+00
   4.4492308e+00   1.1923077e+03   0.0000000e+00
   4.4492308e+00   1.2307692e+03   0.0000000e+00
   4.4492308e+00   1.2692308e+03   0.0000000e+00
   4.4492308e+00   1.3076923e+03   0.0000000e+00
   4.4492308e+00   1.3461538e+03   0.0000000e+00
   4.4492308e+00   1.3846154e+03   0.0000000e+00
   4.4492308e+00   1.4230769e+03   0.0000000e+00
   4.4492308e+00   1.4615385e+03   0.0000000e+00
   4.4492308e+00   1.5000000e+03   0.0000000e+00
   4.5728205e+00   0.0000000e+00   0.0000000e+00
   4.5728205e+00   3.8461538e+01   1.4578289e-02
   4.5728205e+00   7.6923077e+01   1.5179458e-02
   4.5728205e+00   1.1538462e+02   1.3931030e-02
   4.5728205e+00   1.5384615e+02   1.2524895e-02
   4.5728205e+00   1.9230769e+02   1.1266107e-02
   4.5728205e+00   2.3076923e+02   1.0192262e-02
   4.5728205e+00   2.6923077e+02   9.2840356e-03
   4.5728205e+00   3.0769231e+02   8.5132576e-03
   4.5728205e+00   3.4615385e+02   7.8543157e-03
   4.5728205e+00   3.8461538e+02   7.2862364e-03
   4.5728205e+00   4.2307692e+02   6.7923782e-03
   4.5728205e+00   4.6153846e+02   6.3596323e-03
   4.5728205e+00   5.0000000e+02   5.9776475e-03
   4.5728205e+00   5.3846154e+02   5.6381968e-03
   4.5728205e+00   5.7692308e+02   5.3346877e-03
   4.5728205e+00   6.1538462e+02   5.0617915e-03
   4.5728205e+00   6.5384615e+02   4.8151625e-03
   4.5728205e+00   6.9230769e+02   4.5912276e-03
   4.5728205e+00   7.3076923e+02   4.3870246e-03
   4.5728205e+00   7.6923077e+02   4.2000793e-03
   4.5728205e+00   8.0769231e+02   4.0283103e-03
   4.5728205e+00   8.4615385e+02   3.8699550e-03
   4.5728205e+00   8.8461538e+02   3.7235114e-03
   4.5728205e+00   9.2307692e+02   3.5876920e-03
   4.5728205e+00   9.6153846e+02   3.4613874e-03
   4.5728205e+00   1.0000000e+03   3.3436364e-03
   4.5728205e+00   1.0384615e+03   3.2336024e-03
   4.5728205e+00   1.0769231e+03   0.0000000e+00
   4.5728205e+00   1.1153846e+03   0.0000000e+00
   4.5728205e+00   1.1538462e+03   0.0000000e+00
   4.5728205e+00   1.1923077e+03   0.0000000e+00
   4.5728205e+00   1.2307692e+03   0.0000000e+00
   4.5728205e+00   1.2692308e+03   0.0000000e+00
   4.5728205e+00   1.3076923e+03   0.0000000e+00
   4.5728205e+00   1.3461538e+03   0.0000000e+00
   4.5728205e+00   1.3846154e+03   0.0000000e+00
   4.5728205e+00   1.4230769e+03   0.0000000e+00
   4.5728205e+00   1.4615385e+03   0.0000000e+00
   4.5728205e+00   1.5000000e+03   0.0000000e+00
   4.6964103e+00   0.0000000e+00   0.0000000e+00
   4.6964103e+00   3.8461538e+01   1.4399388e-02
   4.6964103e+00   7.6923077e+01   1.5116263e-02
   4.6964103e+00   1.1538462e+02   1.3937397e-02
   4.6964103e+00   1.5384615e+02   1.2568002e-02
   4.6964103e+00   1.9230769e+02   1.1328393e-02
   4.6964103e+00   2.3076923e+02   1.0264321e-02
   4.6964103e+00   2.6923077e+02   9.3606746e-03
   4.6964103e+00   3.0769231e+02   8.5915310e-03
   4.6964103e+00   3.4615385e+02   7.9325232e-03
   4.6964103e+00   3.8461538e+02   7.3633922e-03
   4.6964103e+00   4.2307692e+02   6.8679185e-03
   4.6964103e+00   4.6153846e+02   6.4332479e-03
   4.6964103e+00   5.0000000e+02   6.0491854e-03
   4.6964103e+00   5.3846154e+02   5.7076006e-03
   4.6964103e+00   5.7692308e+02   5.4019609e-03
   4.6964103e+00   6.1538462e+02   5.1269739e-03
   4.6964103e+00   6.5384615e+02   4.8783161e-03
   4.6964103e+00   6.9230769e+02   4.6524266e-03
   4.6964103e+00   7.3076923e+02   4.4463495e-03
   4.6964103e+00   7.6923077e+02   4.2576128e-03
   4.6964103e+00   8.0769231e+02   4.0841350e-03
   4.6964103e+00   8.4615385e+02   3.9241518e-03
   4.6964103e+00   8.8461538e+02   3.7761581e-03
   4.6964103e+00   9.2307692e+02   3.6388634e-03
   4.6964103e+00   9.6153846e+02   3.5111543e-03
   4.6964103e+00   1.0000000e+03   3.3920662e-03
   4.6964103e+00   1.0384615e+03   0.0000000e+00
   4.6964103e+00   1.0769231e+03   0.0000000e+00
   4.6964103e+00   1.1153846e+03   0.0000000e+00
   4.6964103e+00   1.1538462e+03   0.0000000e+00
   4.6964103e+00   1.1923077e+03   0.0000000e+00
   4.6964103e+00   1.2307692e+03   0.0000000e+00
   4.6964103e+00   1.2692308e+03   0.0000000e+00
   4.6964103e+00   1.3076923e+03   0.0000000e+00
   4.6964103e+00   1.3461538e+03   0.0000000e+00
   4.6964103e+00   1.3846154e+03   0.0000000e+00
   4.6964103e+00   1.4230769e+03   0.0000000e+00
   4.6964103e+00   1.4615385e+03   0.0000000e+00
   4.6964103e+00   1.5000000e+03   0.0000000e+00
   4.8200000e+00   0.0000000e+00   0.0000000e+00
   4.8200000e+00   3.8461538e+01   1.4220503e-02
   4.8200000e+00   7.6923077e+01   1.5047082e-02
   4.8200000e+00   1.1538462e+02   1.3936307e-02
   4.8200000e+00   1.5384615e+02   1.2603674e-02
   4.8200000e+00   1.9230769e+02   1.1383706e-02
   4.8200000e+00   2.3076923e+02   1.0329964e-02
   4.8200000e+00   2.6923077e+02   9.4314371e-03
   4.8200000e+00   3.0769231e+02   8.6644175e-03
   4.8200000e+00   3.4615385e+02   8.0057769e-03
   4.8200000e+00   3.8461538e+02   7.4359744e-03
   4.8200000e+00   4.2307692e+02   6.9392185e-03
   4.8200000e+00   4.6153846e+02   6.5029162e-03
   4.8200000e+00   5.0000000e+02   6.1170345e-03
   4.8200000e+00   5.3846154e+02   5.7735449e-03
   4.8200000e+00   5.7692308e+02   5.4659787e-03
   4.8200000e+00   6.1538462e+02   5.1890837e-03
   4.8200000e+00   6.5384615e+02   4.9385614e-03
   4.8200000e+00   6.9230769e+02   4.7108657e-03
   4.8200000e+00   7.3076923e+02   4.5030490e-03
   4.8200000e+00   7.6923077e+02   4.3126436e-03
   4.8200000e+00   8.0769231e+02   4.1375691e-03
   4.8200000e+00   8.4615385e+02   3.9760606e-03
   4.8200000e+00   8.8461538e+02   3.8266115e-03
   4.8200000e+00   9.2307692e+02   3.6879287e-03
   4.8200000e+00   9.6153846e+02   3.5588960e-03
   4.8200000e+00   1.0000000e+03   0.0000000e+00
   4.8200000e+00   1.0384615e+03   0.0000000e+00
   4.8200000e+00   1.0769231e+03   0.0000000e+00
   4.8200000e+00   1.1153846e+03   0.0000000e+00
   4.8200000e+00   1.1538462e+03   0.0000000e+00
   4.8200000e+00   1.1923077e+03   0.0000000e+00
   4.8200000e+00   1.2307692e+03   0.0000000e+00
   4.8200000e+00   1.2692308e+03   0.0000000e+00
   4.8200000e+00   1.3076923e+03   0.0000000e+00
   4.8200000e+00   1.3461538e+03   0.0000000e+00
   4.8200000e+00   1.3846154e+03   0.0000000e+00
   4.8200000e+00   1.4230769e+03   0.0000000e+00
   4.8200000e+00   1.4615385e+03   0.0000000e+00
   4.8200000e+00   1.5000000e+03   0.0000000e+00


==> udc_a.csv <==
### zb ###
#
I,wmech
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
1.173250927259753,0.000000000000000
1.173379253991984,8.289319952703002
1.173764231810211,16.578639905405854
1.174405853576851,24.867959858108712
1.175304107388664,33.157279810811566
1.176458976565859,41.446599763514421
1.177870439636857,49.735919716217424
1.179538470318715,58.025239668920271
1.181463037493242,66.314559621623133
1.183644105178814,74.603879574325973
1.186081632497923,82.893199527028841
1.188775573640480,91.182519479731823
1.191725877822906,99.471839432434678
1.194932489243047,107.761159385137532
1.198395347030953,116.050479337840400
1.202114385195565,124.339799290543240
1.206089532567348,132.629119243246265
1.210320712736934,140.918439195949105
1.214807843989824,149.207759148651945
1.219550839237205,157.497079101354814
1.224549605942946,165.786399054057682
1.229804046046850,174.075719006760664
1.235314055884215,182.365038959463504
1.241079526101793,190.654358912166373
1.247100341570224,198.943678864869241
1.253376381293025,207.232998817572081
1.259907518312224,215.522318770275064
1.266693619610730,223.811638722977932
1.273734546011543,232.100958675680801
1.281030152073891,240.390278628383641
1.288580285986406,248.679598581086481
1.296384789457460,256.968918533789463
1.304443497602747,265.258238486492417
1.312756238830267,273.547558439195200
1.321322834722796,281.836878391898040
1.330143099918001,290.126198344600880
1.339216841986307,298.415518297303890
1.348543861306670,306.704838250006731
1.358123950940393,314.994158202709627
1.367956896503116,323.283478155412524
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.309693630574312,331.572798108115364
0.551621267542947,331.572798108115364
0.559843484626523,324.941342145952945
0.567898811403314,318.309886183790525
0.575787285520223,311.678430221628332
0.583508944938561,305.046974259465912
0.591063827863510,298.415518297303777
0.598451972675296,291.784062335141357
0.605673417862041,285.152606372978994
0.612728201954295,278.521150410816801
0.619616363461248,271.889694448654438
0.626337940808593,265.258238486492246
0.632892972278055,258.626782524329883
0.639281495948553,251.995326562167463
0.645503549639002,245.363870600005299
0.651559170852736,238.732414637842879
0.657448396723548,232.100958675680772
0.663171263963324,225.469502713518352
0.668727808811279,218.838046751355961
0.674118066984771,212.206590789193740
0.679342073631678,205.575134827031349
0.684399863284343,198.943678864869213
0.689291469815074,192.312222902706822
0.694016926393155,185.680766940544402
0.698576265443421,179.049310978382238
0.702969518606323,172.417855016219846
0.707196716699507,165.786399054057682
0.711257889680892,159.154943091895291
0.715153066613234,152.523487129732871
0.718882275630157,145.892031167570707
0.722445543903669,139.260575205408287
0.725842897613109,132.629119243246151
0.729074361915571,125.997663281083732
0.732139960917740,119.366207318921340
0.735039717649180,112.734751356759176
0.737773654037029,106.103295394596785
0.740341790882119,99.471839432434606
0.742744147836493,92.840383470272201
0.744980743382332,86.208927508109809
0.747051594812264,79.577471545947645
0.748956718211071,72.946015583785254
0.750696128438764,66.314559621623076
0.752269839115040,59.683103659460684
0.753677862605113,53.051647697298257
0.754920210006895,46.420191735136115
0.755996891139549,39.788735772973695
0.756907914533399,33.157279810811552
0.757653287421181,26.525823848649129
0.758233015730662,19.894367886486741
0.758647104078589,13.262911924324564
0.758895555765994,6.631455962162142
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.865399253164378,0.000000000000000
0.865464569566359,5.894627521922135
0.865660518306640,11.789255043844269
0.865987097987917,17.683882565766403
0.866444306280282,23.578510087688539
0.867032139919629,29.473137609610255
0.867750594705415,35.367765131532387
0.868599665497789,41.262392653454526
0.869579346214082,47.157020175376651
0.870689629824656,53.051647697298797
0.871930508348131,58.946275219220510
0.873301972845966,64.840902741142642
0.874804013416419,70.735530263064774
0.876436619187872,76.630157784986906
0.878199778311530,82.524785306909052
0.880093477953499,88.419412828830744
0.882117704286238,94.314040350752890
0.884272442479392,100.208667872675036
0.886557676690011,106.103295394597154
0.888973390052158,111.997922916519286
0.891519564665896,117.892550438441020
0.894196181585686,123.787177960363138
0.897003220808173,129.681805482285284
0.899940661259372,135.576433004207416
0.903008480781267,141.471060526129548
0.906206656117822,147.365688048051283
0.909535162900399,153.260315569973386
0.912993975632609,159.154943091895518
0.916583067674579,165.049570613817679
0.920302411226660,170.944198135739782
0.924151977312567,176.838825657661488
0.928131735761967,182.733453179583677
0.932241655192515,188.628080701505780
0.936481702991348,194.522708223427912
0.940851845296049,200.417335745350073
0.945352046975069,206.311963267271778
0.949982271607646,212.206590789193882
0.954742481463193,218.101218311116043
0.959632637480196,223.995845833038175
0.964652699244604,229.890473354960278
0.969802624967742,235.785100876882041
0.975082371463731,241.679728398804173
0.980491894126453,247.574355920726276
0.986031146906045,253.468983442648437
0.991700082284949,259.363610964570569
0.997498651253521,265.258238486492246
1.003426803285207,271.152866008414378
1.009484486311305,277.047493530336567
1.015671646695317,282.942121052258642
1.021988229206906,288.836748574180831
1.028434176995473,294.731376096102565
1.035009431563351,300.626003618024640
1.041713932738654,306.520631139946772
1.048547618647769,312.415258661868961
1.055510425687521,318.309886183791036
1.062602288497013,324.204513705712770
1.069823139929167,330.099141227634902
1.077172911021969,335.993768749557091
1.084651530969435,341.888396271479166
1.092258927092322,347.783023793401298
1.099995024808588,353.677651315322976
1.107859747603617,359.572278837245165
1.115853017000238,365.466906359167353
1.123974752528536,371.361533881089429
1.132224871695489,377.256161403011561
1.140603289954429,383.150788924933238
1.149109920674372,389.045416446855427
1.157744675109195,394.940043968777502
1.166507462366721,400.834671490699691
1.175398189377696,406.729299012621880
1.184416760864700,412.623926534543557
1.193563079310997,418.518554056465689
1.202837044929340,424.413181578387764
1.212238555630777,430.307809100309953
1.221767506993436,436.202436622232085
1.231423792231352,442.097064144153819
1.241207302163322,447.991691666075894
1.251117925181830,453.886319187998026
1.261155547222050,459.780946709920215
1.271320051730965,465.675574231842290
1.281611319636596,471.570201753764081
1.292029229317395,477.464829275686157
1.302573656571792,483.359456797608345
1.313244474587949,489.254084319530364
1.324041553913716,495.148711841452553
1.334964762426825,501.043339363374230
1.346013965305352,506.937966885296419
1.357189024998444,512.832594407218608
1.368489801197368,518.727221929140683
1.379916150806868,524.621849451062758
1.391467927916890,530.516476972984492
1.403144983774670,536.411104494906681
1.414947166757218,542.305732016828756
1.426874322344222,548.200359538750945
1.438926293091400,554.094987060673134
1.451102918604312,559.989614582594868
1.463404035512659,565.884242104516943
1.475829477445101,571.778869626439018
1.488379075004606,577.673497148361093
1.501052655744354,583.568124670283282
1.513850044144230,589.462752192205130
1.526771061587913,595.357379714127205
1.539815526340595,601.252007236049280
1.552983253527346,607.146634757971469
1.566274055112156,613.041262279893544
1.579687739877662,618.935889801815279
1.593224113405598,624.830517323737467
1.606882978057971,630.725144845659543
1.620664132959006,636.619772367581618
1.634567373977857,642.514399889503920
1.648592493712129,648.409027411425541
1.662739281472216,654.303654933347730
1.677007523266464,660.198282455269805
1.691397001787212,666.092909977191880
1.705907496397700,671.987537499114183
1.720538783119868,677.882165021035689
1.735290634623088,683.776792542957992
1.750162820213792,689.671420064880067
1.765155105826086,695.566047586802142
1.780267254013303,701.460675108724445
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
1.045493344248741,707.355302630645951
0.213639485483497,707.355302630645951
0.196487447406813,700.924799879457623
0.179490815534173,694.494297128270318
0.162649728082954,688.063794377082218
0.145964317314021,681.633291625894913
0.129434709642923,675.202788874707608
0.113061025751825,668.772286123519279
0.096843380702072,662.341783372332088
0.080781884047242,655.911280621143646
0.064876639946674,649.480777869956455
0.049127747279294,643.050275118769150
0.033535299757711,636.619772367580822
0.018099386042472,630.189269616393517
0.002820089856376,623.758766865205303
0.012302509901194,617.328264114017884
0.027268339040058,610.897761362830693
0.042077327965163,604.467258611642478
0.056729411562751,598.036755860455173
0.071224529086860,591.606253109266845
0.085562624046166,585.175750358079540
0.099743644091318,578.745247606892235
0.113767540902747,572.314744855703907
0.127634270079060,565.884242104516602
0.141343791026081,559.453739353328388
0.154896066846550,553.023236602141083
0.168291064230598,546.592733850953664
0.181528753346990,540.162231099765563
0.194609107735218,533.731728348578258
0.207532104198499,527.301225597389930
0.220297722697678,520.870722846202625
0.232905946246136,514.440220095015320
0.245356760805696,508.009717343826992
0.257650155183582,501.579214592639744
0.269786120930485,495.148711841451529
0.281764652239716,488.718209090264168
0.293585745847556,482.287706339076806
0.305249400934748,475.857203587888648
0.316755619029220,469.426700836701229
0.328104403910040,462.996198085513072
0.339295761512616,456.565695334325710
0.350329699835197,450.135192583138462
0.361206228846651,443.704689831950077
0.371925360395571,437.274187080762886
0.382487108120719,430.843684329574614
0.392891487362804,424.413181578387196
0.403138515077640,417.982678827199891
0.413228209750665,411.552176076011733
0.423160591312849,405.121673324824371
0.432935681058000,398.691170573636157
0.442553501561462,392.260667822448852
0.452014076600243,385.830165071261490
0.461317431074529,379.399662320073219
0.470463590930638,372.969159568885971
0.479452583085400,366.538656817697699
0.488284435351941,360.108154066510394
0.496959176366914,353.677651315322976
0.505476835519155,347.247148564134818
0.513837442879754,340.816645812947456
0.522041029133568,334.386143061759185
0.530087625512155,327.955640310571823
0.537977263728120,321.525137559384575
0.545709975910899,315.094634808196361
0.553285794543939,308.664132057008999
0.560704752403315,302.233629305820784
0.567966882497720,295.803126554633423
0.575072218009896,289.372623803446118
0.582020792239427,282.942121052257903
0.588812638546944,276.511618301070598
0.595447790299703,270.081115549882327
0.601926280818545,263.650612798694965
0.608248143326225,257.220110047507660
0.614413410897101,250.789607296319417
0.620422116408181,244.359104545132141
0.626274292491518,237.928601793943926
0.631969971487939,231.498099042756536
0.637509185402117,225.067596291569231
0.642891965858950,218.637093540380960
0.648118344061267,212.206590789193655
0.653188350748841,205.776088038005355
0.658102016158697,199.345585286818078
0.662859369986699,192.915082535630773
0.667460441350453,186.484579784442531
0.671905258753436,180.054077033255254
0.676193850050439,173.623574282066926
0.680326242414225,167.193071530879593
0.684302462303471,160.762568779692316
0.688122535431929,154.332066028504073
0.691786486738827,147.901563277316768
0.695294340360510,141.471060526128468
0.698646119603274,135.040557774941163
0.701841846917433,128.610055023753858
0.704881543872589,122.179552272565644
0.707765231134086,115.749049521378268
0.710492928440672,109.318546770190025
0.713064654583338,102.888044019002734
0.715480427385337,96.457541267815429
0.717740263683378,90.027038516627186
0.719844179309992,83.596535765439796
0.721792189077046,77.166033014251582
0.723584306760439,70.735530263064206
0.725220545085928,64.305027511876901
0.726700915716120,57.874524760688743
0.728025429238599,51.444022009501431
0.729194095155198,45.013519258313138
0.730206921872414,38.583016507125834
0.731063916692945,32.152513755938514
0.731765085808379,25.722011004750222
0.732310434292993,19.291508253562917
0.732699966098696,12.861005502374759
0.732933684051090,6.430502751187308
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.653057100222064,0.000000000000000
0.653091184909868,4.250933309078160
0.653193438876356,8.501866618156320
0.653363861830718,12.752799927235083
0.653602453288104,17.003733236313241
0.653909212569394,21.254666545392009
0.654284138800855,25.505599854470166
0.654727230913715,29.756533163548323
0.655238487643631,34.007466472627087
0.655817907530072,38.258399781705251
0.656465488915597,42.509333090784018
0.657181229945042,46.760266399862175
0.657965128564612,51.011199708940332
0.658817182520874,55.262133018019092
0.659737389359661,59.513066327097263
0.660725746424876,63.763999636176017
0.661782250857202,68.014932945254174
0.662906899592719,72.265866254332948
0.664099689361424,76.516799563411112
0.665360616685658,80.767732872489276
0.666689677878443,85.018666181568037
0.668086869041714,89.269599490646186
0.669552186064473,93.520532799724961
0.671085624620832,97.771466108803111
0.672687180167979,102.022399417881260
0.674356847944040,106.273332726960035
0.676094622965852,110.524266036038185
0.677900500026646,114.775199345116960
0.679774473693636,119.026132654195123
0.681716538305514,123.277065963273287
0.683726687969857,127.527999272352034
0.685804916560442,131.778932581430212
0.687951217714470,136.029865890508944
0.690165584829702,140.280799199587136
0.692448011061498,144.531732508665272
0.694798489319779,148.782665817744061
0.697217012265886,153.033599126822224
0.699703572309363,157.284532435900957
0.702258161604640,161.535465744979149
0.704880772047643,165.786399054057256
0.707571395272301,170.037332363136073
0.710330022646978,174.288265672214209
0.713156645270816,178.539198981292969
0.716051253969986,182.790132290371133
0.719013839293871,187.041065599449269
0.722044391511140,191.291998908528058
0.725142900605762,195.542932217606221
0.728309356272923,199.793865526684982
0.731543747914865,204.044798835763146
0.734846064636644,208.295732144841338
0.738216295241806,212.546665453920070
0.741654428227978,216.797598762998234
0.745160451782392,221.048532072077023
0.748734353777317,225.299465381155159
0.752376121765418,229.550398690233322
0.756085742975043,233.801331999312055
0.759863204305423,238.052265308390247
0.763708492321805,242.303198617469008
0.767621593250508,246.554131926547143
0.771602492973905,250.805065235625335
0.775651177025328,255.055998544704067
0.779767630583912,259.306931853782260
0.783951838469353,263.557865162860992
0.788203785136612,267.808798471939156
0.792523454670533,272.059731781017319
0.796910830780415,276.310665090096109
0.801365896794488,280.561598399174272
0.805888635654354,284.812531708253005
0.810479029909343,289.063465017331168
0.815137061710807,293.314398326409275
0.819862712806365,297.565331635488121
0.824655964534070,301.816264944566228
0.829516797816529,306.067198253645017
0.834445193154955,310.318131562723181
0.839441130623171,314.569064871801345
0.844504589861547,318.819998180880077
0.849635550070890,323.070931489958298
0.854833990006281,327.321864799036973
0.860099887970852,331.572798108115251
0.865433221809523,335.823731417193358
0.870833968902681,340.074664726272147
0.876302106159815,344.325598035350311
0.881837610013107,348.576531344429100
0.887440456410970,352.827464653507207
0.893110620811556,357.078397962585370
0.898848078176213,361.329331271664159
0.904652802962899,365.580264580742266
0.910524769119567,369.831197889821055
0.916463950077508,374.082131198899162
0.922470318744664,378.333064507977383
0.928543847498900,382.583997817056115
0.934684508181245,386.834931126134336
0.940892272089118,391.085864435213011
0.947167109969501,395.336797744291232
0.953508992012114,399.587731053369339
0.959917887842542,403.838664362448128
0.966393766515355,408.089597671526292
0.972936596507199,412.340530980605081
0.979546345709878,416.591464289683188
0.986222981423405,420.842397598761352
0.992966470349058,425.093330907840141
0.999776778582405,429.344264216918248
1.006653871606333,433.595197525997037
1.013597714284058,437.846130835075144
1.020608270852140,442.097064144153364
1.027685504913488,446.347997453232097
1.034829379430356,450.598930762310317
1.042039856717360,454.849864071388993
1.049316898434474,459.100797380467213
1.056660465580051,463.351730689545434
1.064070518483839,467.602663998624109
1.071547016800013,471.853597307702273
1.079089919500214,476.104530616780494
1.086699184866611,480.355463925859851
1.094374770484960,484.606397234936821
1.102116633237723,488.857330544016122
1.109924729297150,493.108263853094286
1.117799014118440,497.359197162172507
1.125739442432902,501.610130471251864
1.133745968241132,505.861063780328777
1.141818544806269,510.111997089408135
1.149957124647221,514.362930398486355
1.158161659531981,518.613863707564519
1.166432100470964,522.864797016643820
1.174768397710361,527.115730325720847
1.183170500725597,531.366663634800148
1.191638358214756,535.617596943878311
1.200171918092134,539.868530252956475
1.208771127481793,544.119463562035776
1.217435932711174,548.370396871112803
1.226166279304813,552.621330180192217
1.234962111978037,556.872263489270267
1.243823374630808,561.123196798348545
1.252750010341573,565.374130107427845
1.261741961361194,569.625063416504872
1.270799169106989,573.875996725584173
1.279921574156769,578.126930034662337
1.289109116243032,582.377863343740501
1.298361734247184,586.628796652819801
1.307679366193850,590.879729961896828
1.317061949245299,595.130663270976243
1.326509419695899,599.381596580054406
1.336021712966726,603.632529889132456
1.345598763600218,607.883463198211757
1.355240505254932,612.134396507290035
1.364946870700427,616.385329816368198
1.374717791812204,620.636263125446362
1.384553199566783,624.887196434524526
1.394453024036870,629.138129743603827
1.404417194386618,633.389063052681990
1.414445638867039,637.639996361760154
1.424538284811483,641.890929670838318
1.434695058631264,646.141862979916596
1.444915885811386,650.392796288995896
1.455200690906390,654.643729598073946
1.465549397536344,658.894662907152110
1.475961928382931,663.145596216230501
1.486438205185682,667.396529525308551
1.496978148738332,671.647462834387738
1.507581678885300,675.898396143466016
1.518248714518326,680.149329452544293
1.528979173573229,684.400262761622344
1.539772973026802,688.651196070700621
1.550630028893852,692.902129379779808
1.561550256224382,697.153062688858199
1.572533569100928,701.403995997936249
1.583579880636027,705.654929307014413
1.594689102969846,709.905862616092463
1.605861147267961,714.156795925171878
1.617095923719276,718.407729234250041
1.628393341534127,722.658662543328319
1.639753308942507,726.909595852406369
1.651175733192476,731.160529161484533
1.662660520548725,735.411462470563947
1.674207576291284,739.662395779642111
1.685816804714430,743.913329088720161
1.697488109125727,748.164262397798325
1.709221391845248,752.415195706876602
1.721016554204964,756.666129015955903
1.732873496548297,760.917062325033953
1.744792118229853,765.167995634112231
1.756772317615320,769.418928943190281
1.768813992081539,773.669862252268672
1.780917038016763,777.920795561347859
1.793081350821055,782.171728870426023
1.805306824906916,786.422662179504073
1.817593353700046,790.673595488582464
1.829940829640305,794.924528797660628
1.842349144182842,799.175462106739928
1.854818187799406,803.426395415817979
1.867347849979852,807.677328724896256
1.879938019233809,811.928262033974306
1.892588583092526,816.179195343052584
1.905299428110927,820.430128652131771
1.918070439869811,824.681061961210162
1.930901502978269,828.931995270288212
1.943792501076264,833.182928579366376
1.956743316837387,837.433861888444653
1.969753831971824,841.684795197523954
1.982823927229457,845.935728506602004
1.995953482403210,850.186661815680282
2.009142376332528,854.437595124758445
2.022390486907048,858.688528433836495
2.035697691070470,862.939461742915910
2.049063864824574,867.190395051994074
2.062488883233470,871.441328361072237
2.075972620427965,875.692261670150288
2.089514949610161,879.943194979228565
2.103115743058207,884.194128288308093
2.116774872131209,888.445061597386143
2.130492207274374,892.695994906464193
2.144267618024269,896.946928215542357
2.158100973014287,901.197861524620635
2.171992139980282,905.448794833699935
2.185940985766353,909.699728142777985
2.199947376330844,913.950661451856263
2.214011176752469,918.201594760934427
2.228132251236624,922.452528070012590
2.242310463121869,926.703461379092005
2.256545674886551,930.954394688170055
2.270837748155628,935.205327997248219
2.285186543707622,939.456261306326496
2.299591921481741,943.707194615404546
2.314053740585158,947.958127924484074
2.328571859300442,952.209061233562238
2.343146135093158,956.459994542640288
2.357776424619598,960.710927851718338
2.372462583734666,964.961861160796616
2.387204467499922,969.212794469876030
2.402001930191739,973.463727778954308
2.416854825309650,977.714661088032244
2.431763005584795,981.965594397110408
2.446726322988513,986.216527706188572
2.461744628741092,990.467461015268100
2.476817773320601,994.718394324346150
2.491945606471915,998.969327633424200
2.507127977215820,1003.220260942502250
2.522364733858252,1007.471194251580528
2.537655723999683,1011.722127560660056
2.553000794544562,1015.973060869738219
2.568399791710961,1020.223994178816270
2.583852561040255,1024.474927487894320
2.599358947406958,1028.725860796972711
2.614918795028643,1032.976794106052012
2.630531947475965,1037.227727415130175
2.646198247682811,1041.478660724208567
2.661917537956515,1045.729594033286503
2.677689659988191,1049.980527342364667
2.693514454863136,1054.231460651443967
2.709391763071336,1058.482393960522359
2.725321424518063,1062.733327269600295
2.741303278534533,1066.984260578678459
2.757337163888657,1071.235193887756623
2.773422918795871,1075.486127196836151
2.789560380930003,1079.737060505914087
2.805749387434279,1083.987993814992478
2.821989774932318,1088.238927124070415
2.838281379539235,1092.489860433148579
2.854624036872798,1096.740793742228107
2.871017582064598,1100.991727051306270
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
2.370293263993489,1105.242660360384434
1.855035973856612,1105.242660360384434
1.838297573396553,1101.098000384033185
1.821612285653443,1096.953340407681935
1.804980277392122,1092.808680431329776
1.788401714394717,1088.664020454978527
1.771876761447290,1084.519360478627050
1.755405582326772,1080.374700502276028
1.738988339788086,1076.230040525924778
1.722625195551494,1072.085380549572392
1.706316310290215,1067.940720573221142
1.690061843618217,1063.796060596869893
1.673861954078304,1059.651400620518871
1.657716799130424,1055.506740644167621
1.641626535140229,1051.362080667815235
1.625591317367900,1047.217420691463985
1.609611299957200,1043.072760715112736
1.593686635924819,1038.928100738761714
1.577817477149968,1034.783440762410464
1.562003974364235,1030.638780786057850
1.546246277141745,1026.494120809706828
1.530544533889524,1022.349460833355351
1.514898891838224,1018.204800857004443
1.499309497033064,1014.060140880653080
1.483776494325080,1009.915480904300807
1.468300027362672,1005.770820927949444
1.452880238583394,1001.626160951598422
1.437517269206079,997.481500975247172
1.422211259223226,993.336840998895809
1.406962347393695,989.192181022543650
1.391770671235701,985.047521046192287
1.376636367020071,980.902861069841265
1.361559569763841,976.758201093490015
1.346540413224122,972.613541117138652
1.331579029892277,968.468881140786266
1.316675550988410,964.324221164435016
1.301830106456123,960.179561188083881
1.287042824957604,956.034901211732517
1.272313833869009,951.890241235381382
1.257643259276142,947.745581259028995
1.243031225970450,943.600921282677973
1.228477857445295,939.456261306326724
1.213983275892556,935.311601329975360
1.199547602199512,931.166941353624225
1.185170955946040,927.022281377271838
1.170853455402116,922.877621400920816
1.156595217525588,918.732961424569567
1.142396357960276,914.588301448218090
1.128256991034372,910.443641471867181
1.114177229759100,906.298981495514568
1.100157185827728,902.154321519163545
1.086196969614807,898.009661542812296
1.072296690175755,893.865001566460933
1.058456455246706,889.720341590109911
1.044676371244644,885.575681613757524
1.030956543267850,881.431021637406388
1.017297075096583,877.286361661055025
1.003698069194092,873.141701684703776
0.990159626707876,868.997041708352754
0.976681847471231,864.852381732000367
0.963264830005075,860.707721755649004
0.949908671520024,856.563061779297868
0.936613467918755,852.418401802946619
0.923379313798628,848.273741826595597
0.910206302454558,844.129081850243097
0.897094525882179,839.984421873891733
0.884044074781206,835.839761897540484
0.871055038559102,831.695101921189462
0.858127505334967,827.550441944838326
0.845261561943672,823.405781968485940
0.832457293940250,819.261121992134576
0.819714785604493,815.116462015783554
0.807034119945811,810.971802039432305
0.794415378708313,806.827142063080942
0.781858642376098,802.682482086728783
0.769363990178797,798.537822110377306
0.756931500097296,794.393162134026397
0.744561248869698,790.248502157675034
0.732253311997489,786.103842181323785
0.720007763751898,781.959182204971512
0.707824677180481,777.814522228620149
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
1.229067061826312,773.669862252269013
0.397373545205336,773.669862252269013
0.378579498223560,767.222613400167120
0.359939879347499,760.775364548065340
0.341454895675275,754.328115695961628
0.323124747195287,747.880866843859735
0.304949626885168,741.433617991757956
0.286929720812677,734.986369139655835
0.269065208238326,728.539120287553942
0.251356261719650,722.091871435450457
0.233803047217026,715.644622583348450
0.216405724200860,709.197373731246557
0.199164445760115,702.750124879144778
0.182079358711995,696.302876027042885
0.165150603712720,689.855627174939173
0.148378315369273,683.408378322837393
0.131762622351970,676.961129470735273
0.115303647507834,670.513880618633380
0.099001507974593,664.066631766531600
0.082856315295241,657.619382914427888
0.066868175533071,651.172134062326109
0.051037189387032,644.724885210224102
0.035363452307401,638.277636358122322
0.019847054611608,631.830387506020429
0.004488081600162,625.383138653916717
0.010713386327398,618.935889801814710
0.025757273556665,612.488640949712931
0.040643509142635,606.041392097611151
0.055372026694230,599.594143245509144
0.069942764259120,593.146894393405546
0.084355664208902,586.699645541303653
0.098610673124759,580.252396689201760
0.112707741683589,573.805147837099867
0.126646824544724,567.357898984998087
0.140427880237280,560.910650132894375
0.154050871048184,554.463401280792368
0.167515762910975,548.016152428690589
0.180822525295376,541.568903576588582
0.193971131097723,535.121654724486802
0.206961556532306,528.674405872383090
0.219793781023614,522.227157020281197
0.232467787099623,515.779908168179304
0.244983560286060,509.332659316077525
0.257341089001756,502.885410463975632
0.269540364455099,496.438161611871919
0.281581380541605,489.990912759769969
0.293464133742693,483.543663907668133
0.305188623025621,477.096415055566240
0.316754849744667,470.649166203464347
0.328162817543557,464.201917351360578
0.339412532259158,457.754668499258742
0.350504001826494,451.307419647156848
0.361437236185059,444.860170795055069
0.372212247186467,438.412921942953176
0.382829048503473,431.965673090849407
0.393287655540336,425.518424238747571
0.403588085344599,419.071175386645677
0.413730356520237,412.623926534543841
0.423714489142229,406.176677682442005
0.433540504672531,399.729428830338179
0.443208425877486,393.282179978236286
0.452718276746665,386.834931126134506
0.462070082413143,380.387682274032670
0.471263869075212,373.940433421930720
0.480299663919557,367.493184569827008
0.489177495045850,361.045935717725229
0.497897391392836,354.598686865623279
0.506459382665839,348.151438013521442
0.514863499265725,341.704189161419549
0.523109772219331,335.256940309315723
0.531198233111312,328.809691457213944
0.539128914017474,322.362442605112051
0.546901847439521,315.915193753010215
0.554517066241246,309.467944900908321
0.561974603586169,303.020696048804552
0.569274492876587,296.573447196702773
0.576416767694073,290.126198344600880
0.583401461741374,283.678949492499044
0.590228608785727,277.231700640397150
0.596898242603595,270.784451788293381
0.603410396926775,264.337202936191545
0.609765105389928,257.889954084089652
0.615962401479482,251.442705231987816
0.622002318483903,244.995456379885923
0.627884889445351,238.548207527782182
0.633610147112685,232.100958675680289
0.639178123895834,225.653709823578424
0.644588851821501,219.206460971476588
0.649842362490209,212.759212119374723
0.654938687034677,206.311963267270983
0.659877856079504,199.864714415169090
0.664659899702184,193.417465563067253
0.669284847395406,186.970216710965360
0.673752728030658,180.522967858863552
0.678063569823111,174.075719006759783
0.682217400297782,167.628470154657862
0.686214246256971,161.181221302556025
0.690054133748956,154.733972450454161
0.693737088037942,148.286723598352324
0.697263133575250,141.839474746248555
0.700632293971753,135.392225894146691
0.703844591971547,128.944977042044826
0.706900049426824,122.497728189942961
0.709798687273990,116.050479337841111
0.712540525510972,109.603230485737427
0.715125583175735,103.155981633635562
0.717553878326007,96.708732781533698
0.719825428020178,90.261483929431705
0.721940248299395,83.814235077329840
0.723898354170843,77.366986225226128
0.725699759592187,70.919737373124278
0.727344477457201,64.472488521022413
0.728832519582553,58.025239668920555
0.730163896695752,51.577990816818698
0.731338618424267,45.130741964715000
0.732356693285784,38.683493112613142
0.733218128679630,32.236244260511135
0.733922930879335,25.788995408409281
0.734471105026353,19.341746556307420
0.734862655124919,12.894497704203719
0.735097584038051,6.447248852101859
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000
0.101473966326997,0.000000000000000


==> udc_j.csv <==
### zb ###
#
I,wmech
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
1.093733691919345,0.000000000000000
1.093853645649179,8.289319952703002
1.094213505228329,16.578639905405854
1.094813265824171,24.867959858108712
1.095652919377138,33.157279810811566
1.096732454592928,41.446599763514421
1.098051856931603,49.735919716217424
1.099611108593585,58.025239668920271
1.101410188502558,66.314559621623133
1.103449072285284,74.603879574325973
1.105727732248351,82.893199527028841
1.108246137351852,91.182519479731823
1.111004253180041,99.471839432434678
1.114002041908943,107.761159385137532
1.117239462270979,116.050479337840400
1.120716469516598,124.339799290543240
1.124433015372955,132.629119243246265
1.128389047999659,140.918439195949105
1.132584511941612,149.207759148651945
1.137019348078984,157.497079101354814
1.141693493574335,165.786399054057682
1.146606881816949,174.075719006760664
1.151759442364373,182.365038959463504
1.157151100881252,190.654358912166373
1.162781779075458,198.943678864869241
1.168651394631580,207.232998817572081
1.174759861141810,215.522318770275064
1.181107088034282,223.811638722977932
1.187692980498912,232.100958675680801
1.194517439410779,240.390278628383641
1.201580361251123,248.679598581086481
1.208881638026011,256.968918533789463
1.216421157182717,265.258238486492417
1.224198801523904,273.547558439195200
1.232214449119647,281.836878391898040
1.240467973217393,290.126198344600880
1.248959242149904,298.415518297303890
1.257688119241267,306.704838250006731
1.266654462711056,314.994158202709627
1.275858125576699,323.283478155412524
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.288329463985329,331.572798108115364
0.513678986854950,331.572798108115364
0.521340579591264,324.941342145952945
0.528846871235616,318.309886183790525
0.536197886711930,311.678430221628332
0.543393651160372,305.046974259465912
0.550434189890595,298.415518297303777
0.557319528336067,291.784062335141357
0.564049692009461,285.152606372978994
0.570624706459151,278.521150410816801
0.577044597226764,271.889694448654438
0.583309389805798,265.258238486492246
0.589419109601320,258.626782524329883
0.595373781890706,251.995326562167463
0.601173431785445,245.363870600005299
0.606818084194002,238.732414637842879
0.612307763785712,232.100958675680772
0.617642494955715,225.469502713518352
0.622822301790945,218.838046751355961
0.627847208037122,212.206590789193740
0.632717237066801,205.575134827031349
0.637432411848413,198.943678864869213
0.641992754916331,192.312222902706822
0.646398288341960,185.680766940544402
0.650649033705810,179.049310978382238
0.654745012070582,172.417855016219846
0.658686243955252,165.786399054057682
0.662472749310125,159.154943091895291
0.666104547492909,152.523487129732871
0.669581657245731,145.892031167570707
0.672904096673161,139.260575205408287
0.676071883221182,132.629119243246151
0.679085033657152,125.997663281083732
0.681943564050705,119.366207318921340
0.684647489755627,112.734751356759176
0.687196825392682,106.103295394596785
0.689591584833385,99.471839432434606
0.691831781184731,92.840383470272201
0.693917426774854,86.208927508109809
0.695848533139643,79.577471545947645
0.697625111010287,72.946015583785254
0.699247170301750,66.314559621623076
0.700714720102186,59.683103659460684
0.702027768663282,53.051647697298257
0.703186323391523,46.420191735136115
0.704190390840386,39.788735772973695
0.705039976703461,33.157279810811552
0.705735085808474,26.525823848649129
0.706275722112265,19.894367886486741
0.706661888696643,13.262911924324564
0.706893587765195,6.631455962162142
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.806241163009155,0.000000000000000
0.806302106777988,5.894627521922135
0.806484937772652,11.789255043844269
0.806789655057422,17.683882565766403
0.807216257072025,23.578510087688539
0.807764741630534,29.473137609610255
0.808435105919831,35.367765131532387
0.809227346497618,41.262392653454526
0.810141459290002,47.157020175376651
0.811177439588632,53.051647697298797
0.812335282047399,58.946275219220510
0.813614980678704,64.840902741142642
0.815016528849280,70.735530263064774
0.816539919275584,76.630157784986906
0.818185144018757,82.524785306909052
0.819952194479142,88.419412828830744
0.821841061390379,94.314040350752890
0.823851734813062,100.208667872675036
0.825984204127968,106.103295394597154
0.828238458028864,111.997922916519286
0.830614484514878,117.892550438441020
0.833112270882453,123.787177960363138
0.835731803716879,129.681805482285284
0.838473068883396,135.576433004207416
0.841336051517893,141.471060526129548
0.844320736017175,147.365688048051283
0.847427106028831,153.260315569973386
0.850655144440681,159.154943091895518
0.854004833369820,165.049570613817679
0.857476154151253,170.944198135739782
0.861069087326135,176.838825657661488
0.864783612629597,182.733453179583677
0.868619708978193,188.628080701505780
0.872577354456940,194.522708223427912
0.876656526305978,200.417335745350073
0.880857200906838,206.311963267271778
0.885179353768332,212.206590789193882
0.889622959512059,218.101218311116043
0.894187991857548,223.995845833038175
0.898874423607017,229.890473354960278
0.903682226629778,235.785100876882041
0.908611371846273,241.679728398804173
0.913661829211761,247.574355920726276
0.918833567699648,253.468983442648437
0.924126555284471,259.363610964570569
0.929540758924543,265.258238486492246
0.935076144544263,271.152866008414378
0.940732677016093,277.047493530336567
0.946510320142210,282.942121052258642
0.952409036635842,288.836748574180831
0.958428788102290,294.731376096102565
0.964569535019648,300.626003618024640
0.970831236719210,306.520631139946772
0.977213851365601,312.415258661868961
0.983717335936610,318.309886183791036
0.990341646202750,324.204513705712770
0.997086736706539,330.099141227634902
1.003952560741526,335.993768749557091
1.010939070331048,341.888396271479166
1.018046216206751,347.783023793401298
1.025273947786858,353.677651315322976
1.032622213154215,359.572278837245165
1.040090959034098,365.466906359167353
1.047680130771826,371.361533881089429
1.055389672310140,377.256161403011561
1.063219526166410,383.150788924933238
1.071169633409635,389.045416446855427
1.079239933637272,394.940043968777502
1.087430364951896,400.834671490699691
1.095740863937698,406.729299012621880
1.104171365636833,412.623926534543557
1.112721803525633,418.518554056465689
1.121392109490684,424.413181578387764
1.130182213804797,430.307809100309953
1.139092045102860,436.202436622232085
1.148121530357601,442.097064144153819
1.157270594855268,447.991691666075894
1.166539162171229,453.886319187998026
1.175927154145521,459.780946709920215
1.185434490858341,465.675574231842290
1.195061090605504,471.570201753764081
1.204806869873883,477.464829275686157
1.214671743316819,483.359456797608345
1.224655623729556,489.254084319530364
1.234758422024669,495.148711841452553
1.244980047207529,501.043339363374230
1.255320406351810,506.937966885296419
1.265779404575040,512.832594407218608
1.276356945014228,518.727221929140683
1.287052928801570,524.621849451062758
1.297867255040240,530.516476972984492
1.308799820780314,536.411104494906681
1.319850520994786,542.305732016828756
1.331019248555742,548.200359538750945
1.342305894210683,554.094987060673134
1.353710346559005,559.989614582594868
1.365232492028676,565.884242104516943
1.376872214853087,571.778869626439018
1.388629397048134,577.673497148361093
1.400503918389516,583.568124670283282
1.412495656390270,589.462752192205130
1.424604486278574,595.357379714127205
1.436830280975804,601.252007236049280
1.449172911074890,607.146634757971469
1.461632244818970,613.041262279893544
1.474208148080355,618.935889801815279
1.486900484339836,624.830517323737467
1.499709114666323,630.725144845659543
1.512633897696858,636.619772367581618
1.525674689617005,642.514399889503920
1.538831344141619,648.409027411425541
1.552103712496046,654.303654933347730
1.565491643397719,660.198282455269805
1.578994983038207,666.092909977191880
1.592613575065720,671.987537499114183
1.606347260568063,677.882165021035689
1.620195878056099,683.776792542957992
1.634159263447672,689.671420064880067
1.648237250052079,695.566047586802142
1.662429668555043,701.460675108724445
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.974361147965802,707.355302630645951
0.198891145283430,707.355302630645951
0.182921829924166,700.924799879457623
0.167097537914961,694.494297128270318
0.151418360691491,688.063794377082218
0.135884385724453,681.633291625894913
0.120495696597408,675.202788874707608
0.105252373084751,668.772286123519279
0.090154491229735,662.341783372332088
0.075202123422495,655.911280621143646
0.060395338478064,649.480777869956455
0.045734201714277,643.050275118769150
0.031218775029584,636.619772367580822
0.016849116980689,630.189269616393517
0.002625282859972,623.758766865205303
0.011452675227304,617.328264114017884
0.025384708286092,610.897761362830693
0.039170770354968,604.467258611642478
0.052810818429873,598.036755860455173
0.066304812388281,591.606253109266845
0.079652714913737,585.175750358079540
0.092854491420886,578.745247606892235
0.105910109980964,572.314744855703907
0.118819541247784,565.884242104516602
0.131582758384297,559.453739353328388
0.144199736989673,553.023236602141083
0.156670455027002,546.592733850953664
0.168994892751592,540.162231099765563
0.181173032639901,533.731728348578258
0.193204859319137,527.301225597389930
0.205090359497519,520.870722846202625
0.216829521895258,514.440220095015320
0.228422337176230,508.009717343826992
0.239868797880389,501.579214592639744
0.251168898356945,495.148711841451529
0.262322634698281,488.718209090264168
0.273330004674671,482.287706339076806
0.284191007669783,475.857203587888648
0.294905644616976,469.426700836701229
0.305473917936442,462.996198085513072
0.315895831473144,456.565695334325710
0.326171390435620,450.135192583138462
0.336300601335617,443.704689831950077
0.346283471928588,437.274187080762886
0.356120011155051,430.843684329574614
0.365810229082821,424.413181578387196
0.375354136850119,417.982678827199891
0.384751746609565,411.552176076011733
0.394003071473053,405.121673324824371
0.403108125457527,398.691170573636157
0.412066923431646,392.260667822448852
0.420879481063357,385.830165071261490
0.429545814768364,379.399662320073219
0.438065941659499,372.969159568885971
0.446439879497013,366.538656817697699
0.454667646639756,360.108154066510394
0.462749261997281,353.677651315322976
0.470684744982850,347.247148564134818
0.478474115467348,340.816645812947456
0.486117393734113,334.386143061759185
0.493614600434658,327.955640310571823
0.500965756545326,321.525137559384575
0.508170883324820,315.094634808196361
0.515230002272663,308.664132057008999
0.522143135088539,302.233629305820784
0.528910303632556,295.803126554633423
0.535531529886382,289.372623803446118
0.542006835915297,282.942121052257903
0.548336243831122,276.511618301070598
0.554519775756050,270.081115549882327
0.560557453787349,263.650612798694965
0.566449299962961,257.220110047507660
0.572195336227969,250.789607296319417
0.577795584401950,244.359104545132141
0.583250066147192,237.928601793943926
0.588558802937780,231.498099042756536
0.593721816029557,225.067596291569231
0.598739126430934,218.637093540380960
0.603610754874552,212.206590789193655
0.608336721789826,205.776088038005355
0.612917047276298,199.345585286818078
0.617351751077869,192.915082535630773
0.621640852557852,186.484579784442531
0.625784370674873,180.054077033255254
0.629782323959597,173.623574282066926
0.633634730492293,167.193071530879593
0.637341607881223,160.762568779692316
0.640902973241837,154.332066028504073
0.644318843176818,147.901563277316768
0.647589233756910,141.471060526128468
0.650714160502577,135.040557774941163
0.653693638366467,128.610055023753858
0.656527681716668,122.179552272565644
0.659216304320786,115.749049521378268
0.661759519330802,109.318546770190025
0.664157339268738,102.888044019002734
0.666409776013103,96.457541267815429
0.668516840786148,90.027038516627186
0.670478544141879,83.596535765439796
0.672294895954879,77.166033014251582
0.673965905409908,70.735530263064206
0.675491580992268,64.305027511876901
0.676871930478961,57.874524760688743
0.678106960930620,51.444022009501431
0.679196678684212,45.013519258313138
0.680141089346504,38.583016507125834
0.680940197788324,32.152513755938514
0.681594008139568,25.722011004750222
0.682102523784984,19.291508253562917
0.682465747360730,12.861005502374759
0.682683680751688,6.430502751187308
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.608214376444327,0.000000000000000
0.608246148523288,4.250933309078160
0.608341464695646,8.501866618156320
0.608500324767798,12.752799927235083
0.608722728416963,17.003733236313241
0.609008675191023,21.254666545392009
0.609358164508291,25.505599854470166
0.609771195657221,29.756533163548323
0.610247767796057,34.007466472627087
0.610787879952402,38.258399781705251
0.611391531022738,42.509333090784018
0.612058719771872,46.760266399862175
0.612789444832323,51.011199708940332
0.613583704703641,55.262133018019092
0.614441497751659,59.513066327097263
0.615362822207691,63.763999636176017
0.616347676167648,68.014932945254174
0.617396057591111,72.265866254332948
0.618507964300321,76.516799563411112
0.619683393979117,80.767732872489276
0.620922344171802,85.018666181568037
0.622224812281953,89.269599490646186
0.623590795571158,93.520532799724961
0.625020291157698,97.771466108803111
0.626513296015162,102.022399417881260
0.628069806970992,106.273332726960035
0.629689820704979,110.524266036038185
0.631373333747681,114.775199345116960
0.633120342478788,119.026132654195123
0.634930843125421,123.277065963273287
0.636804831760365,127.527999272352034
0.638742304300245,131.778932581430212
0.640743256503636,136.029865890508944
0.642807683969113,140.280799199587136
0.644935582133237,144.531732508665272
0.647126946268479,148.782665817744061
0.649381771481086,153.033599126822224
0.651700052708884,157.284532435900957
0.654081784719014,161.535465744979149
0.656526962105619,165.786399054057256
0.659035579287460,170.037332363136073
0.661607630505474,174.288265672214209
0.664243109820278,178.539198981292969
0.666942011109604,182.790132290371133
0.669704328065680,187.041065599449269
0.672530054192553,191.291998908528058
0.675419182803346,195.542932217606221
0.678371707017466,199.793865526684982
0.681387619757746,204.044798835763146
0.684466913747531,208.295732144841338
0.687609581507709,212.546665453920070
0.690815615353680,216.797598762998234
0.694085007392274,221.048532072077023
0.697417749518608,225.299465381155159
0.700813833412884,229.550398690233322
0.704273250537143,233.801331999312055
0.707795992131947,238.052265308390247
0.711382049213024,242.303198617469008
0.715031412567839,246.554131926547143
0.718744072752129,250.805065235625335
0.722520020086375,255.055998544704067
0.726359244652218,259.306931853782260
0.730261736288830,263.557865162860992
0.734227484589230,267.808798471939156
0.738256478896546,272.059731781017319
0.742348708300227,276.310665090096109
0.746504161632205,280.561598399174272
0.750722827463007,284.812531708253005
0.755004694097815,289.063465017331168
0.759349749572484,293.314398326409275
0.763757981649499,297.565331635488121
0.768229377813898,301.816264944566228
0.772763925269137,306.067198253645017
0.777361610932915,310.318131562723181
0.782022421432952,314.569064871801345
0.786746343102716,318.819998180880077
0.791533361977115,323.070931489958298
0.796383463788137,327.321864799036973
0.801296633960450,331.572798108115251
0.806272857606957,335.823731417193358
0.811312119524320,340.074664726272147
0.816414404188420,344.325598035350311
0.821579695749806,348.576531344429100
0.826807978029077,352.827464653507207
0.832099234512247,357.078397962585370
0.837453448346056,361.329331271664159
0.842870602333255,365.580264580742266
0.848350678927850,369.831197889821055
0.853893660230308,374.082131198899162
0.859499527982737,378.333064507977383
0.865168263564024,382.583997817056115
0.870899847984940,386.834931126134336
0.876694261883225,391.085864435213011
0.882551485518625,395.336797744291232
0.888471498767915,399.587731053369339
0.894454281119884,403.838664362448128
0.900499811670291,408.089597671526292
0.906608069116802,412.340530980605081
0.912779031753894,416.591464289683188
0.919012677467739,420.842397598761352
0.925308983731060,425.093330907840141
0.931667927597970,429.344264216918248
0.938089485698782,433.595197525997037
0.944573634234805,437.846130835075144
0.951120348973120,442.097064144153364
0.957729605241335,446.347997453232097
0.964401377922322,450.598930762310317
0.971135641448949,454.849864071388993
0.977932369798779,459.100797380467213
0.984791536488775,463.351730689545434
0.991713114569982,467.602663998624109
0.998697076622194,471.853597307702273
1.005743394748631,476.104530616780494
1.012852040570583,480.355463925859851
1.020022985222059,484.606397234936821
1.027256199344448,488.857330544016122
1.034551653081133,493.108263853094286
1.041909316072145,497.359197162172507
1.049329157448796,501.610130471251864
1.056811145828304,505.861063780328777
1.064355249308447,510.111997089408135
1.071961435462180,514.362930398486355
1.079629671332302,518.613863707564519
1.087359923426091,522.864797016643820
1.095152157709955,527.115730325720847
1.103006339604122,531.366663634800148
1.110922433977285,535.617596943878311
1.118900405141311,539.868530252956475
1.126940216845935,544.119463562035776
1.135041832273462,548.370396871112803
1.143205214033530,552.621330180192217
1.151430324157822,556.872263489270267
1.159717124094862,561.123196798348545
1.168065574704795,565.374130107427845
1.176475636254193,569.625063416504872
1.184947268410915,573.875996725584173
1.193480430238934,578.126930034662337
1.202075080193262,582.377863343740501
1.210731176114854,586.628796652819801
1.219448675225550,590.879729961896828
1.228227534123084,595.130663270976243
1.237067708776068,599.381596580054406
1.245969154519076,603.632529889132456
1.254931826047716,607.883463198211757
1.263955677413763,612.134396507290035
1.273040662020336,616.385329816368198
1.282186732617111,620.636263125446362
1.291393841295569,624.887196434524526
1.300661939484317,629.138129743603827
1.309990977944420,633.389063052681990
1.319380906764820,637.639996361760154
1.328831675357782,641.890929670838318
1.338343232454398,646.141862979916596
1.347915526100153,650.392796288995896
1.357548503650530,654.643729598073946
1.367242111766700,658.894662907152110
1.376996296411252,663.145596216230501
1.386811002843982,667.396529525308551
1.396686175617767,671.647462834387738
1.406621758574469,675.898396143466016
1.416617694840949,680.149329452544293
1.426673926825112,684.400262761622344
1.436790396212046,688.651196070700621
1.446967043960218,692.902129379779808
1.457203810297744,697.153062688858199
1.467500634718756,701.403995997936249
1.477857455979814,705.654929307014413
1.488274212096415,709.905862616092463
1.498750840339590,714.156795925171878
1.509287277232546,718.407729234250041
1.519883458547443,722.658662543328319
1.530539319302218,726.909595852406369
1.541254793757502,731.160529161484533
1.552029815413644,735.411462470563947
1.562864317007789,739.662395779642111
1.573758230511095,743.913329088720161
1.584711487125992,748.164262397798325
1.595724017283578,752.415195706876602
1.606795750641081,756.666129015955903
1.617926616079429,760.917062325033953
1.629116541700924,765.167995634112231
1.640365454827007,769.418928943190281
1.651673281996129,773.669862252268672
1.663039948961724,777.920795561347859
1.674465380690275,782.171728870426023
1.685949501359510,786.422662179504073
1.697492234356683,790.673595488582464
1.709093502276965,794.924528797660628
1.720753226921959,799.175462106739928
1.732471329298300,803.426395415817979
1.744247729616396,807.677328724896256
1.756082347289256,811.928262033974306
1.767975100931448,816.179195343052584
1.779925908358164,820.430128652131771
1.791934686584389,824.681061961210162
1.804001351824223,828.931995270288212
1.816125819490280,833.182928579366376
1.828308004193230,837.433861888444653
1.840547819741451,841.684795197523954
1.852845179140794,845.935728506602004
1.865199994594495,850.186661815680282
1.877612177503181,854.437595124758445
1.890081638465011,858.688528433836495
1.902608287275940,862.939461742915910
1.915192032930097,867.190395051994074
1.927832783620309,871.441328361072237
1.940530446738726,875.692261670150288
1.953284928877591,879.943194979228565
1.966096135830117,884.194128288308093
1.978963972591498,888.445061597386143
1.991888343360069,892.695994906464193
2.004869151538549,896.946928215542357
2.017906299735451,901.197861524620635
2.030999689766600,905.448794833699935
2.044149222656769,909.699728142777985
2.057354798641488,913.950661451856263
2.070616317168919,918.201594760934427
2.083933676901904,922.452528070012590
2.097306775720133,926.703461379092005
2.110735510722410,930.954394688170055
2.124219778229105,935.205327997248219
2.137759473784674,939.456261306326496
2.151354492160348,943.707194615404546
2.165004727356925,947.958127924484074
2.178710072607698,952.209061233562238
2.192470420381524,956.459994542640288
2.206285662385995,960.710927851718338
2.220155689570747,964.961861160796616
2.234080392130898,969.212794469876030
2.248059659510596,973.463727778954308
2.262093380406727,977.714661088032244
2.276181442772696,981.965594397110408
2.290323733822378,986.216527706188572
2.304520140034164,990.467461015268100
2.318770547155125,994.718394324346150
2.333074840205331,998.969327633424200
2.347432903482259,1003.220260942502250
2.361844620565318,1007.471194251580528
2.376309874320532,1011.722127560660056
2.390828546905270,1015.973060869738219
2.405400519773180,1020.223994178816270
2.420025673679164,1024.474927487894320
2.434703888684508,1028.725860796972711
2.449435044162115,1032.976794106052012
2.464219018801826,1037.227727415130175
2.479055690615918,1041.478660724208567
2.493944936944625,1045.729594033286503
2.508886634461841,1049.980527342364667
2.523880659180877,1054.231460651443967
2.538926886460347,1058.482393960522359
2.554025191010176,1062.733327269600295
2.569175446897669,1066.984260578678459
2.584377527553711,1071.235193887756623
2.599631305779061,1075.486127196836151
2.614936653750723,1079.737060505914087
2.630293443028454,1083.987993814992478
2.645701544561331,1088.238927124070415
2.661160828694425,1092.489860433148579
2.676671165175572,1096.740793742228107
2.692232423162194,1100.991727051306270
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
2.218106794132148,1105.242660360384434
1.732676011029928,1105.242660360384434
1.716945943169809,1101.098000384033185
1.701268145162142,1096.953340407681935
1.685642739469231,1092.808680431329776
1.670069847635405,1088.664020454978527
1.654549590281248,1084.519360478627050
1.639082087098074,1080.374700502276028
1.623667456842542,1076.230040525924778
1.608305817331471,1072.085380549572392
1.592997285436861,1067.940720573221142
1.577741977081051,1063.796060596869893
1.562540007232109,1059.651400620518871
1.547391489899394,1055.506740644167621
1.532296538129311,1051.362080667815235
1.517255264001257,1047.217420691463985
1.502267778623740,1043.072760715112736
1.487334192130713,1038.928100738761714
1.472454613678087,1034.783440762410464
1.457629151440428,1030.638780786057850
1.442857912607880,1026.494120809706828
1.428141003383216,1022.349460833355351
1.413478528979146,1018.204800857004443
1.398870593615777,1014.060140880653080
1.384317300518276,1009.915480904300807
1.369818751914739,1005.770820927949444
1.355375049034208,1001.626160951598422
1.340986292104928,997.481500975247172
1.326652580352765,993.336840998895809
1.312374011999814,989.192181022543650
1.298150684263226,985.047521046192287
1.283982693354164,980.902861069841265
1.269870134477005,976.758201093490015
1.255813101828700,972.613541117138652
1.241811688598317,968.468881140786266
1.227865986966794,964.324221164435016
1.213976088106834,960.179561188083881
1.200142082183015,956.034901211732517
1.186364058352077,951.890241235381382
1.172642104763373,947.745581259028995
1.158976308559521,943.600921282677973
1.145366755877208,939.456261306326724
1.131813531848187,935.311601329975360
1.118316720600444,931.166941353624225
1.104876405259534,927.022281377271838
1.091492667950100,922.877621400920816
1.078165589797540,918.732961424569567
1.064895250929853,914.588301448218090
1.051681730479661,910.443641471867181
1.038525106586373,906.298981495514568
1.025425456398536,902.154321519163545
1.012382856076315,898.009661542812296
0.999397380794159,893.865001566460933
0.986469104743609,889.720341590109911
0.973598101136257,885.575681613757524
0.960784442206881,881.431021637406388
0.948028199216683,877.286361661055025
0.935329442456720,873.141701684703776
0.922688241251456,868.997041708352754
0.910104663962460,864.852381732000367
0.897578777992260,860.707721755649004
0.885110649788301,856.563061779297868
0.872700344847070,852.418401802946619
0.860347927718348,848.273741826595597
0.848053462009575,844.129081850243097
0.835817010390382,839.984421873891733
0.823638634597188,835.839761897540484
0.811518395437987,831.695101921189462
0.799456352797208,827.550441944838326
0.787452565640715,823.405781968485940
0.775507092020928,819.261121992134576
0.763619989082028,815.116462015783554
0.751791313065307,810.971802039432305
0.740021119314608,806.827142063080942
0.728309462281868,802.682482086728783
0.716656395532788,798.537822110377306
0.705061971752560,794.393162134026397
0.693526242751734,790.248502157675034
0.682049259472159,786.103842181323785
0.670631071993013,781.959182204971512
0.659271729536955,777.814522228620149
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
1.145917722597163,773.669862252269013
0.369984711965879,773.669862252269013
0.352480683688584,767.222613400167120
0.335121249145854,760.775364548065340
0.317906545940717,754.328115695961628
0.300836706878126,747.880866843859735
0.283911860039636,741.433617991757956
0.267132128858816,734.986369139655835
0.250497632197262,728.539120287553942
0.234008484421162,722.091871435450457
0.217664795478397,715.644622583348450
0.201466670976028,709.197373731246557
0.185414212258227,702.750124879144778
0.169507516484507,696.302876027042885
0.153746676708235,689.855627174939173
0.138131781955386,683.408378322837393
0.122662917303428,676.961129470735273
0.107340163960371,670.513880618633380
0.092163599343857,664.066631766531600
0.077133297160287,657.619382914427888
0.062249327483930,651.172134062326109
0.047511756835933,644.724885210224102
0.032920648263249,638.277636358122322
0.018476061417394,631.830387506020429
0.004178052633002,625.383138653916717
0.009973324993838,618.935889801814710
0.023978021527559,612.488640949712931
0.037835990115374,606.041392097611151
0.051547186909900,599.594143245509144
0.065111570992167,593.146894393405546
0.078529104295033,586.699645541303653
0.091799751527084,580.252396689201760
0.104923480096976,573.805147837099867
0.117900260038317,567.357898984998087
0.130730063935079,560.910650132894375
0.143412866847568,554.463401280792368
0.155948646239015,548.016152428690589
0.168337381902759,541.568903576588582
0.180579055890082,535.121654724486802
0.192673652438708,528.674405872383090
0.204621157901979,522.227157020281197
0.216421560678757,515.779908168179304
0.228074851144030,509.332659316077525
0.239581021580264,502.885410463975632
0.250940066109526,496.438161611871919
0.262151980626361,489.990912759769969
0.273216762731487,483.543663907668133
0.284134411666270,477.096415055566240
0.294904928248027,470.649166203464347
0.305528314806160,464.201917351360578
0.316004575119112,457.754668499258742
0.326333714352211,451.307419647156848
0.336515738996337,444.860170795055069
0.346550656807476,438.412921942953176
0.356438476747152,431.965673090849407
0.366179208923729,425.518424238747571
0.375772864534632,419.071175386645677
0.385219455809436,412.623926534543841
0.394518995953870,406.176677682442005
0.403671499094732,399.729428830338179
0.412676980225700,393.282179978236286
0.421535455154076,386.834931126134506
0.430246940448433,380.387682274032670
0.438811453387188,373.940433421930720
0.447229011908090,367.493184569827008
0.455499634558633,361.045935717725229
0.463623340447400,354.598686865623279
0.471600149196321,348.151438013521442
0.479430080893856,341.704189161419549
0.487113156049107,335.256940309315723
0.494649395546840,328.809691457213944
0.502038820603454,322.362442605112051
0.509281452723838,315.915193753010215
0.516377313659173,309.467944900908321
0.523326425365642,303.020696048804552
0.530128809964037,296.573447196702773
0.536784489700313,290.126198344600880
0.543293486907028,283.678949492499044
0.549655823965688,277.231700640397150
0.555871523270011,270.784451788293381
0.561940607190070,264.337202936191545
0.567863098037358,257.889954084089652
0.573639018030729,251.442705231987816
0.579268389263234,244.995456379885923
0.584751233669846,238.548207527782182
0.590087572996057,232.100958675680289
0.595277428767369,225.653709823578424
0.600320822259654,219.206460971476588
0.605217774470373,212.759212119374723
0.609968306090686,206.311963267270983
0.614572437478394,199.864714415169090
0.619030188631771,193.417465563067253
0.623341579164227,186.970216710965360
0.627506628279837,180.522967858863552
0.631525354749707,174.075719006759783
0.635397776889185,167.628470154657862
0.639123912535918,161.181221302556025
0.642703779028735,154.733972450454161
0.646137393187367,148.286723598352324
0.649424771292993,141.839474746248555
0.652565929069606,135.392225894146691
0.655560881666210,128.944977042044826
0.658409643639824,122.497728189942961
0.661112228939303,116.050479337841111
0.663668650889974,109.603230485737427
0.666078922179072,103.155981633635562
0.668343054841989,96.708732781533698
0.670461060249316,90.261483929431705
0.672432949094687,83.814235077329840
0.674258731383432,77.366986225226128
0.675938416421997,70.919737373124278
0.677472012808185,64.472488521022413
0.678859528422166,58.025239668920555
0.680100970418289,51.577990816818698
0.681196345217662,45.130741964715000
0.682145658501542,38.683493112613142
0.682948915205483,32.236244260511135
0.683606119514278,25.788995408409281
0.684117274857686,19.341746556307420
0.684482383906917,12.894497704203719
0.684701448571930,6.447248852101859
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000
0.094465337230111,0.000000000000000

